M Dwarf Activity in the Pan-STARRS 1 Medium-Deep Survey: First Catalog and Rotation Periods

We report on an ongoing project to investigate activity in the M dwarf stellar population observed by the Pan-STARRS 1 Medium Deep Survey (PS1-MDS). Using a custom-built pipeline, we refine an initial sample of $\approx$ 4 million sources in PS1-MDS to a sample of 184,148 candidate cool stars using color cuts. Motivated by the well-known relationship between rotation and stellar activity, we use a multi-band periodogram analysis and visual vetting to identify 271 sources that are likely rotating M dwarfs. We derive a new set of polynomials relating M dwarf PS1 colors to fundamental stellar parameters and use them to estimate the masses, distances, effective temperatures, and bolometric luminosities of our sample. We present a catalog containing these values, our measured rotation periods, and cross-matches to other surveys. Our final sample spans periods of $\lesssim$1-130 days in stars with estimated effective temperatures of $\approx$ 2700-4000 K. Twenty-two of our sources have X-ray cross-matches, and they are found to be relatively X-ray bright as would be expected from selection effects. Our data set provides evidence that Kepler-based searches have not been sensitive to very slowly-rotating stars ($P_{\rm rot} \gtrsim 70$ d), implying that the observed emergence of very slow rotators in studies of low-mass stars may be a systematic effect. We also see a lack of low-amplitude ($<$2%) variability in objects with intermediate (10-40 d) rotation periods, which, considered in conjunction with other observational results, may be a signpost of a loss of magnetic complexity associated with a phase of rapid spin-down in intermediate-age M dwarfs. This work represents just a first step in exploring stellar variability in data from the PS1-MDS and, in the farther future, LSST.

==> mrts/table3.dat <==
WISEA J021823.69-044932.5 17.72pm0.03 1.29pm0.05 1.65pm0.05 0.75pm0.05 0.39pm0.05 3134pm80 0.21pm0.04  350pm 67 -2.26pm0.18 0  13.37136pm0.03375 0.021  1.71 12 
WISEA J021907.51-033114.2 16.74pm0.03 1.32pm0.05 1.77pm0.05 0.80pm0.05 0.41pm0.05 3066pm81 0.17pm0.03  188pm 37 -2.40pm0.17 0  12.38616pm0.02958 0.040  2.30 38 
WISEA J022042.16-030701.0 16.38pm0.03 1.22pm0.05 1.10pm0.05 0.52pm0.05 0.23pm0.05 3465pm79 0.40pm0.07  390pm 77 -1.66pm0.18 0   2.19470pm0.00251 0.021  1.37 26 
WISEA J022049.11-041237.1 19.41pm0.03 1.19pm0.06 1.67pm0.05 0.76pm0.05 0.37pm0.05 3168pm79 0.24pm0.04  742pm149 -2.29pm0.19 2  25.57207pm0.10911 0.039  1.84 22 
WISEA J022106.66-033528.4 17.72pm0.03 1.27pm0.05 1.45pm0.05 0.65pm0.05 0.30pm0.05 3259pm80 0.28pm0.05  471pm 91 -2.02pm0.18 2  16.48315pm0.04884 0.044  1.91 41 
WISEA J022113.86-052801.8 18.31pm0.03 1.34pm0.05 1.76pm0.05 0.83pm0.05 0.37pm0.05 3029pm84 0.16pm0.03  357pm 69 -2.46pm0.18 2   1.62484pm0.00056 0.019  2.91 12 
WISEA J022121.80-043127.9 16.58pm0.03 1.27pm0.05 1.44pm0.05 0.66pm0.05 0.30pm0.05 3244pm80 0.27pm0.05  276pm 52 -2.03pm0.17 0   1.33699pm0.00029 0.012  1.23 20 
WISEA J022253.37-043254.3 16.87pm0.03 1.21pm0.05 0.84pm0.05 0.39pm0.05 0.19pm0.05 3701pm83 0.53pm0.09  712pm139 -1.34pm0.18 0   5.20347pm0.00432 0.028  5.59 25 
WISEA J022325.43-052529.4 17.03pm0.03 1.07pm0.05 0.68pm0.05 0.35pm0.05 0.19pm0.05 3894pm80 0.68pm0.12  879pm171 -1.21pm0.18 1  36.16137pm0.28885 0.052  1.93 19 
WISEA J022327.16-052055.0 15.85pm0.03 1.22pm0.05 1.42pm0.05 0.65pm0.05 0.31pm0.05 3286pm83 0.30pm0.06  205pm 41 -2.00pm0.18 0   4.01916pm0.00354 0.019  4.10 12 
WISEA J022400.58-052005.1 16.36pm0.03 1.15pm0.05 1.40pm0.05 0.62pm0.05 0.31pm0.05 3370pm82 0.37pm0.07  287pm 59 -1.92pm0.19 0  60.90668pm0.54436 0.016  1.08 11 
WISEA J022411.77-041527.7 17.85pm0.03     pm         pm     0.74pm0.05 0.27pm0.05 3176pm88 0.23pm0.04  380pm 78 -2.25pm0.19 2   1.34511pm0.00122 0.041  1.22 28 
WISEA J022413.20-044923.8 17.18pm0.03 1.17pm0.05 1.29pm0.05 0.58pm0.05 0.29pm0.05 3400pm81 0.38pm0.07  462pm 85 -1.83pm0.17 0  41.10136pm0.30900 0.014  1.43 15 
SDSS J022423.02-052402.8  19.38pm0.03 1.21pm0.06 1.24pm0.05 0.60pm0.05 0.25pm0.05 3356pm84 0.34pm0.06 1194pm227 -1.89pm0.18 2   1.46757pm0.00073 0.037  1.60 19 
WISEA J022432.80-030352.1 16.53pm0.03 1.21pm0.05 1.43pm0.05 0.65pm0.05 0.36pm0.05 3294pm81 0.31pm0.06  284pm 57 -1.99pm0.18 0  17.74968pm0.11326 0.022  1.51 18 
WISEA J022439.10-033823.4 18.14pm0.03 1.16pm0.05 1.31pm0.05 0.60pm0.05 0.25pm0.05 3384pm80 0.38pm0.07  693pm129 -1.86pm0.17 2   1.32699pm0.00049 0.021  2.10 22 
WISEA J022445.54-043859.0 18.01pm0.03 1.12pm0.05 1.53pm0.05 0.70pm0.05 0.33pm0.05 3289pm80 0.33pm0.06  471pm 89 -2.13pm0.17 2   1.26932pm0.00031 0.021  2.17 19 
WISEA J022455.97-030635.2 16.70pm0.03 1.17pm0.05 0.72pm0.05 0.32pm0.05 0.18pm0.05 3875pm81 0.62pm0.11  819pm158 -1.14pm0.18 0  14.06489pm0.06395 0.022  2.10 26 
WISEA J022511.68-050503.2 16.33pm0.03 1.24pm0.05 1.55pm0.05 0.70pm0.05 0.33pm0.05 3208pm82 0.25pm0.04  215pm 41 -2.14pm0.17 0   2.05396pm0.00253 0.015  3.85 20 
WISEA J022530.61-043505.4 16.71pm0.03 1.21pm0.05 1.29pm0.05 0.58pm0.05 0.26pm0.05 3376pm78 0.36pm0.07  370pm 68 -1.83pm0.17 0 120.96840pm5.74241 0.018  1.02 15 
WISEA J022558.75-041718.3 17.25pm0.03 1.24pm0.05 1.12pm0.05 0.50pm0.05 0.22pm0.05 3493pm81 0.42pm0.07  622pm124 -1.61pm0.18 0   6.49143pm0.00816 0.015  3.06 21 
WISEA J022620.44-033242.1 19.29pm0.03 1.17pm0.08 2.16pm0.06 0.98pm0.05 0.53pm0.05 2951pm80 0.14pm0.03  367pm 69 -2.78pm0.17 2   8.75295pm0.01373 0.074  4.49 37 
WISEA J022705.01-033725.4 17.81pm0.03 1.14pm0.05 1.51pm0.05 0.69pm0.05 0.33pm0.05 3288pm80 0.33pm0.06  439pm 83 -2.11pm0.17 2  39.07567pm0.24114 0.025  2.16 18 
WISEA J022705.06-052450.8 17.43pm0.03 1.20pm0.05 1.14pm0.05 0.53pm0.05 0.21pm0.05 3470pm81 0.41pm0.07  627pm120 -1.67pm0.17 0  46.66033pm0.58604 0.019  1.12 11 
WISEA J032716.42-282801.3 16.60pm0.03 1.31pm0.05 2.02pm0.05 0.94pm0.05 0.47pm0.05 2931pm82 0.11pm0.02  119pm 22 -2.70pm0.17 0   4.10212pm0.00326 0.048  1.11 55 
WISEA J032723.21-273548.5 15.44pm0.03 1.20pm0.05 1.18pm0.05 0.53pm0.05 0.25pm0.05 3461pm80 0.41pm0.07  249pm 46 -1.68pm0.17 0   1.29605pm0.00037 0.019  1.81 11 
WISEA J032821.05-283947.2 17.02pm0.03 1.22pm0.05 1.31pm0.05 0.60pm0.05 0.32pm0.05 3352pm78 0.34pm0.06  412pm 77 -1.86pm0.17 0   2.06008pm0.00102 0.022  8.01 29 
WISEA J032845.55-270251.2 17.21pm0.03 1.16pm0.05 1.10pm0.05 0.47pm0.05 0.21pm0.05 3583pm78 0.49pm0.09  671pm131 -1.53pm0.18 0  38.18713pm0.79897 0.014  1.59 11 
WISEA J032941.46-272205.7 16.99pm0.03 1.25pm0.05 2.17pm0.05 0.99pm0.05 0.48pm0.05 2903pm82 0.10pm0.02  123pm 24 -2.81pm0.18 0   1.13828pm0.00034 0.042  1.57 18 
WISEA J032946.29-274231.2 18.78pm0.03 1.30pm0.05 0.80pm0.05 0.35pm0.05 0.24pm0.05 3755pm81 0.54pm0.09 1972pm379 -1.21pm0.18 2   1.28831pm0.00068 0.071  1.31 34 
WISEA J032957.31-280207.9 16.14pm0.03 1.29pm0.05 1.72pm0.05 0.75pm0.05 0.36pm0.05 3130pm81 0.20pm0.04  164pm 31 -2.29pm0.17 0   1.12385pm0.00048 0.047  1.81 38 
WISEA J033024.66-262914.7 17.81pm0.03 1.30pm0.05 1.87pm0.05 0.88pm0.05 0.40pm0.05 2987pm78 0.13pm0.02  247pm 47 -2.57pm0.18 0   1.33805pm0.00040 0.029  4.74 29 
WISEA J033038.12-290257.1 15.85pm0.03 1.19pm0.05 0.73pm0.05 0.37pm0.05 0.23pm0.05 3754pm79 0.55pm0.10  479pm 89 -1.27pm0.17 0   1.58588pm0.00106 0.044  1.39 11 
PSO J053.3285-27.1683     19.52pm0.03 1.15pm0.06 1.50pm0.05 0.68pm0.05 0.33pm0.05 3283pm82 0.32pm0.06  987pm189 -2.09pm0.17 2   0.79920pm0.00003 0.047  2.11 25 
WISEA J033321.29-285213.8 17.04pm0.03 1.21pm0.05 1.45pm0.05 0.69pm0.05 0.29pm0.05 3232pm82 0.27pm0.05  299pm 54 -2.14pm0.16 0   5.28105pm0.01232 0.024  3.81 14 
WISEA J033329.92-271433.4 16.33pm0.03 1.14pm0.05 1.18pm0.05 0.54pm0.05 0.24pm0.05 3493pm81 0.44pm0.08  362pm 67 -1.71pm0.17 0   2.43165pm0.00241 0.015  4.58 21 
WISEA J033352.33-274033.8 17.08pm0.03 1.21pm0.05 1.28pm0.05 0.57pm0.05 0.26pm0.05 3405pm81 0.37pm0.07  465pm 88 -1.78pm0.17 0  67.75242pm1.20780 0.016  1.03 12 
WISEA J033359.73-284431.1 18.51pm0.03 1.25pm0.06 1.50pm0.05 0.67pm0.05 0.31pm0.05 3249pm80 0.27pm0.05  660pm132 -2.04pm0.18 2  13.42521pm0.03026 0.030  1.59 24 
WISEA J033429.55-290741.7 16.55pm0.03 1.18pm0.05 0.72pm0.05 0.37pm0.05 0.17pm0.05 3767pm82 0.56pm0.10  664pm133 -1.27pm0.18 0   0.86494pm0.00117 0.036  2.04 19 
WISEA J033451.57-282333.9 16.16pm0.03 1.16pm0.05 0.80pm0.05 0.36pm0.05 0.23pm0.05 3785pm80 0.59pm0.10  557pm104 -1.27pm0.17 0   5.77704pm0.00635 0.035  3.48 16 
WISEA J033514.62-275938.4 18.95pm0.03 1.22pm0.05 1.30pm0.05 0.65pm0.05 0.25pm0.05 3283pm84 0.30pm0.05  856pm167 -2.00pm0.18 2   0.81325pm0.00004 0.051  2.11 47 
WISEA J033532.78-285218.6 18.47pm0.03 1.21pm0.05 1.63pm0.05 0.82pm0.05 0.37pm0.05 3095pm83 0.20pm0.03  403pm 78 -2.42pm0.18 2   3.17648pm0.00375 0.033  1.96 30 
WISEA J033542.28-282706.9 17.48pm0.03 1.20pm0.05 1.25pm0.05 0.56pm0.05 0.25pm0.05 3426pm83 0.39pm0.07  582pm118 -1.75pm0.18 0   1.40079pm0.00202 0.029  1.09 33 
WISEA J033544.22-281338.1 18.57pm0.03 1.15pm0.06 1.48pm0.05 0.69pm0.05 0.28pm0.05 3273pm79 0.31pm0.06  632pm128 -2.10pm0.19 2   3.89683pm0.00484 0.035  4.62 29 
WISEA J033720.22-272022.1 17.81pm0.03 1.12pm0.05 0.78pm0.05 0.37pm0.05 0.17pm0.05 3799pm77 0.61pm0.11 1156pm231 -1.29pm0.19 2   2.21914pm0.00167 0.029  5.67 22 
WISEA J033741.28-274908.6 17.77pm0.03 1.30pm0.05 1.68pm0.05 0.79pm0.05 0.38pm0.05 3082pm79 0.18pm0.03  310pm 59 -2.38pm0.17 2  25.27744pm0.15312 0.025  2.03 17 
WISEA J083511.50+442639.4 15.80pm0.03 1.24pm0.05 1.57pm0.05 0.73pm0.05 0.35pm0.05 3172pm83 0.23pm0.04  157pm 30 -2.20pm0.18 0   0.74230pm0.00025 0.025  2.68 32 
WISEA J083533.44+445025.7 16.05pm0.03 1.20pm0.05 1.52pm0.05 0.72pm0.05 0.35pm0.05 3206pm80 0.26pm0.05  179pm 36 -2.19pm0.19 0   3.61212pm0.00239 0.019  3.58 22 
WISEA J083614.19+434631.2 16.05pm0.03 1.22pm0.05 0.87pm0.05 0.42pm0.05 0.20pm0.05 3648pm83 0.50pm0.09  453pm 87 -1.40pm0.17 0   3.16422pm0.00334 0.023  3.51 33 
WISEA J083615.38+435635.8 16.48pm0.03 1.26pm0.05 2.02pm0.05 0.97pm0.05 0.55pm0.05 2912pm81 0.10pm0.02  103pm 20 -2.77pm0.18 0   1.36028pm0.00066 0.028  3.71 27 
WISEA J083625.81+435017.9 16.99pm0.03 1.14pm0.05 0.85pm0.05 0.39pm0.05 0.19pm0.05 3754pm79 0.58pm0.10  762pm151 -1.33pm0.18 0   2.72446pm0.00447 0.017  4.19 24 
WISEA J083643.08+445512.2 16.68pm0.03 1.22pm0.05 1.82pm0.05 0.85pm0.05 0.43pm0.05 3048pm80 0.17pm0.03  157pm 31 -2.52pm0.18 0  26.91495pm0.13985 0.021  1.28 15 
WISEA J083701.66+441542.6 16.90pm0.03 1.29pm0.05 2.20pm0.05 1.02pm0.05 0.53pm0.05 2863pm82 0.09pm0.02  112pm 22 -2.85pm0.18 0 112.39364pm2.27082 0.039  1.01 23 
WISEA J083758.07+431459.5 17.82pm0.03 1.21pm0.05 1.40pm0.05 0.70pm0.05 0.33pm0.05 3230pm81 0.27pm0.05  431pm 83 -2.13pm0.18 0   3.03149pm0.00351 0.029  3.30 27 
WISEA J083802.39+452424.7 16.43pm0.03 1.24pm0.05 1.43pm0.05 0.65pm0.05 0.32pm0.05 3270pm82 0.29pm0.05  270pm 53 -1.99pm0.18 0   2.56680pm0.00250 0.013  3.98 19 
WISEA J083805.51+435735.9 18.21pm0.03 1.24pm0.05 1.36pm0.05 0.60pm0.05 0.28pm0.05 3349pm81 0.33pm0.06  721pm142 -1.86pm0.18 2   1.34902pm0.00015 0.020  2.20 20 
WISEA J083812.53+442434.7 16.45pm0.03 1.24pm0.05 1.69pm0.05 0.79pm0.05 0.39pm0.05 3108pm80 0.20pm0.04  173pm 33 -2.36pm0.18 0   2.02442pm0.00070 0.017  5.67 21 
WISEA J083911.26+440435.4 17.25pm0.03 1.20pm0.05 0.88pm0.05 0.44pm0.05 0.18pm0.05 3610pm81 0.48pm0.09  740pm136 -1.45pm0.17 2   1.18791pm0.00082 0.018  2.16 20 
WISEA J083915.69+430541.7 16.94pm0.03 1.25pm0.05 1.38pm0.05 0.65pm0.05 0.30pm0.05 3271pm80 0.28pm0.05  332pm 67 -2.02pm0.18 0   6.58946pm0.00762 0.018  1.58 18 
WISEA J083928.98+443454.4 16.75pm0.03 1.22pm0.05 1.56pm0.05 0.69pm0.05 0.34pm0.05 3231pm81 0.27pm0.05  274pm 53 -2.10pm0.18 0   5.07112pm0.00558 0.013  4.30 19 
WISEA J083931.38+441937.6 18.35pm0.03 1.33pm0.05 1.75pm0.05 0.79pm0.05 0.37pm0.05 3079pm84 0.18pm0.03  404pm 75 -2.38pm0.17 2  14.26450pm0.11968 0.021  1.61 15 
WISEA J084039.50+440312.8 17.20pm0.03 1.17pm0.05 0.75pm0.05 0.40pm0.05 0.20pm0.05 3707pm81 0.54pm0.10  819pm154 -1.35pm0.17 2   1.39396pm0.00065 0.036  2.08 21 
WISEA J084136.08+433426.5 16.74pm0.03 1.23pm0.05 1.51pm0.05 0.64pm0.05 0.32pm0.05 3288pm80 0.30pm0.06  314pm 67 -1.99pm0.20 0  29.25546pm0.57256 0.037  1.56 27 
WISEA J084152.29+450659.8 18.83pm0.03 1.18pm0.05 0.71pm0.05 0.36pm0.05 0.15pm0.05 3790pm81 0.58pm0.10 1959pm360 -1.24pm0.17 2   1.42575pm0.00282 0.059  3.98 27 
WISEA J084201.85+444409.5 16.99pm0.03 1.18pm0.05 1.08pm0.05 0.47pm0.05 0.22pm0.05 3573pm81 0.47pm0.08  596pm117 -1.54pm0.18 0  12.45973pm0.03776 0.019  1.61 22 
WISEA J084308.49+450430.9 15.87pm0.03 1.23pm0.05 1.31pm0.05 0.55pm0.05 0.29pm0.05 3417pm84 0.37pm0.07  279pm 53 -1.75pm0.17 0  13.52120pm0.04201 0.028  2.13 25 
WISEA J084349.11+440658.0 15.72pm0.03 1.27pm0.05 1.57pm0.05 0.76pm0.05 0.38pm0.05 3126pm79 0.21pm0.04  135pm 26 -2.29pm0.18 0  53.54307pm0.49478 0.019  1.24 13 
WISEA J084350.44+444755.7 17.72pm0.03 1.17pm0.05 1.35pm0.05 0.63pm0.05 0.31pm0.05 3349pm81 0.35pm0.06  508pm 97 -1.96pm0.17 2   0.75715pm0.00012 0.012  2.32  9 
WISEA J084356.40+453617.4 17.44pm0.03 1.17pm0.05 1.08pm0.05 0.53pm0.05 0.23pm0.05 3488pm81 0.43pm0.08  625pm118 -1.68pm0.17 0   3.19961pm0.00999 0.023  3.39 27 
WISEA J084532.78+452206.1 17.16pm0.03 1.19pm0.05 1.17pm0.05 0.54pm0.05 0.24pm0.05 3448pm81 0.40pm0.07  519pm103 -1.73pm0.18 0  50.16229pm0.42009 0.013  1.25 14 
WISEA J084632.17+442830.6 17.17pm0.03 1.27pm0.05 1.83pm0.05 0.85pm0.05 0.42pm0.05 3027pm80 0.15pm0.03  200pm 38 -2.51pm0.17 0   1.90605pm0.00125 0.046 14.09 45 
WISEA J084632.52+450614.6 16.35pm0.03 1.12pm0.05 1.33pm0.05 0.60pm0.05 0.28pm0.05 3424pm79 0.41pm0.07  309pm 61 -1.85pm0.19 0  60.15229pm0.70095 0.014  1.06 11 
WISEA J084702.32+441354.0 17.96pm0.03 1.21pm0.05 0.94pm0.05 0.44pm0.05 0.23pm0.05 3610pm79 0.48pm0.09 1029pm202 -1.46pm0.18 2  16.47012pm0.04010 0.024  1.36 11 
WISEA J084820.54+444320.8 18.58pm0.03 1.22pm0.06 1.87pm0.05 0.92pm0.05 0.41pm0.05 2979pm80 0.14pm0.02  312pm 60 -2.66pm0.18 2  36.52833pm0.25623 0.034  1.87 23 
WISEA J084841.70+435330.9 16.87pm0.03 1.13pm0.06 0.72pm0.05 0.45pm0.05 0.21pm0.05 3636pm82 0.52pm0.09  599pm120 -1.49pm0.19 0   0.76413pm0.00007 0.022  2.41 12 
WISEA J084845.81+442940.9 17.01pm0.03 1.18pm0.05 0.70pm0.05 0.38pm0.05 0.17pm0.05 3745pm80 0.56pm0.10  802pm161 -1.29pm0.18 0   1.10530pm0.00045 0.034  2.29 37 
WISEA J084921.27+444949.2 17.07pm0.03 1.18pm0.05 1.52pm0.05 0.74pm0.05 0.35pm0.05 3185pm83 0.25pm0.05  260pm 51 -2.26pm0.18 0   2.33994pm0.00104 0.042 17.31 64 
WISEA J085007.80+440633.4 18.25pm0.03 1.23pm0.05 1.52pm0.05 0.75pm0.05 0.32pm0.05 3152pm84 0.22pm0.04  439pm 83 -2.28pm0.17 2   7.26435pm0.01798 0.029  1.93 12 
WISEA J085039.98+441729.4 17.78pm0.03 1.36pm0.05 1.69pm0.05 0.84pm0.05 0.35pm0.05 3021pm81 0.15pm0.03  277pm 54 -2.47pm0.18 2   5.18863pm0.00706 0.055  3.24 15 
WISEA J095422.27+014718.9 15.84pm0.03 1.08pm0.05 0.69pm0.05 0.48pm0.05 0.10pm0.05 3645pm81 0.55pm0.10  354pm 71 -1.53pm0.19 0   0.71712pm0.00003 0.098  3.94 22 
WISEA J095459.77+013816.5 19.69pm0.03 1.36pm0.07 1.75pm0.05 0.85pm0.05 0.39pm0.05 3015pm81 0.15pm0.03  627pm123 -2.52pm0.18 2  23.10548pm0.09748 0.047  1.39 14 
WISEA J095556.62+025319.1 18.00pm0.03 1.17pm0.05 0.89pm0.05 0.44pm0.05 0.23pm0.05 3642pm79 0.52pm0.09 1056pm204 -1.45pm0.18 2  10.71139pm0.13511 0.028  1.42 21 
WISEA J095611.48+020451.5 15.37pm0.03 1.22pm0.05 1.36pm0.05 0.64pm0.05 0.36pm0.05 3300pm84 0.31pm0.06  170pm 34 -1.97pm0.19 0   2.10172pm0.00074 0.057  5.75 23 
WISEA J095730.51+020407.0 18.98pm0.03 1.33pm0.05 1.64pm0.05 0.79pm0.05 0.30pm0.05 3085pm83 0.18pm0.03  553pm108 -2.36pm0.18 2   5.44218pm0.01037 0.025  2.50 15 
WISEA J095754.58+021752.2 16.60pm0.03 1.26pm0.05 1.54pm0.05 0.68pm0.05 0.34pm0.05 3231pm83 0.27pm0.05  264pm 52 -2.08pm0.19 0   4.41648pm0.00388 0.015  1.37 18 
WISEA J095801.76+031245.2 16.93pm0.03 1.17pm0.05 1.44pm0.05 0.67pm0.05 0.34pm0.05 3286pm82 0.31pm0.06  317pm 61 -2.05pm0.18 0  10.56888pm0.14758 0.054  1.79 33 
WISEA J095821.50+030242.6 17.16pm0.03 1.15pm0.05 0.96pm0.05 0.47pm0.05 0.20pm0.05 3602pm80 0.50pm0.09  658pm126 -1.52pm0.18 1  16.30324pm0.04981 0.022  1.40 11 
WISEA J095831.20+010211.8 17.75pm0.03 1.23pm0.05 1.56pm0.05 0.72pm0.05 0.35pm0.05 3189pm78 0.24pm0.04  384pm 74 -2.20pm0.17 2   1.82195pm0.00123 0.016  4.00 15 
WISEA J095842.37+015722.9 17.45pm0.03 1.22pm0.05 1.21pm0.05 0.52pm0.05 0.26pm0.05 3467pm80 0.40pm0.07  641pm122 -1.66pm0.17 0  22.08978pm0.08706 0.023  1.83 17 
WISEA J095859.54+032038.3 16.76pm0.03 1.27pm0.05 1.24pm0.05 0.57pm0.05 0.29pm0.05 3374pm82 0.34pm0.06  402pm 80 -1.79pm0.18 0  42.40953pm0.57561 0.019  1.70 17 
WISEA J095900.97+020830.5 16.78pm0.03 1.23pm0.05 0.91pm0.05 0.44pm0.05 0.25pm0.05 3605pm78 0.47pm0.09  590pm114 -1.47pm0.18 0   2.17933pm0.00078 0.023  1.34 19 
WISEA J095918.34+024304.8 15.85pm0.03 1.13pm0.05 0.70pm0.05 0.32pm0.05 0.22pm0.05 3895pm81 0.65pm0.12  541pm102 -1.16pm0.18 0   1.45024pm0.00037 0.038  2.82 14 
WISEA J095924.71+032109.9 17.73pm0.03 1.34pm0.05 1.99pm0.05 1.02pm0.05 0.51pm0.05 2853pm82 0.09pm0.02  159pm 31 -2.87pm0.18 0   3.79465pm0.00455 0.056  3.20 27 
WISEA J095928.43+024735.9 18.43pm0.03 1.20pm0.05 1.35pm0.05 0.64pm0.05 0.24pm0.05 3304pm81 0.32pm0.06  688pm142 -1.98pm0.19 2  14.58369pm0.03951 0.024  1.94 18 
WISEA J095942.97+013926.7 17.97pm0.03 1.22pm0.05 1.49pm0.05 0.67pm0.05 0.33pm0.05 3254pm80 0.29pm0.05  494pm 98 -2.08pm0.18 2   3.09760pm0.00305 0.026  1.72 28 
WISEA J095943.23+031739.3 18.68pm0.03 1.24pm0.05 1.53pm0.05 0.78pm0.05 0.34pm0.05 3113pm81 0.20pm0.04  479pm 98 -2.37pm0.19 2   3.88631pm0.00393 0.032  4.91 20 
WISEA J100008.41+005534.2 18.22pm0.03 1.15pm0.05 1.10pm0.05 0.57pm0.05 0.24pm0.05 3447pm81 0.41pm0.07  799pm154 -1.78pm0.18 2   5.63654pm0.00493 0.028  3.49 13 
WISEA J100022.67+004334.6 18.38pm0.03 1.21pm0.05 1.49pm0.05 0.74pm0.05 0.33pm0.05 3172pm79 0.24pm0.04  492pm 97 -2.23pm0.18 2   1.28261pm0.00068 0.042  2.66 15 
WISEA J100031.55+032820.9 17.41pm0.03 1.24pm0.05 1.55pm0.05 0.74pm0.05 0.32pm0.05 3165pm81 0.23pm0.04  318pm 63 -2.23pm0.18 0  21.79009pm0.10494 0.039  1.96 31 
WISEA J100052.90+015714.1 17.69pm0.03 1.39pm0.05 2.27pm0.05 1.01pm0.05 0.54pm0.05 2861pm81 0.10pm0.02  165pm 30 -2.83pm0.16 0  23.60993pm0.11450 0.031  1.52 18 
WISEA J100209.55+020725.8 17.80pm0.03 1.28pm0.05 1.47pm0.05 0.66pm0.05 0.31pm0.05 3247pm81 0.27pm0.05  471pm 96 -2.05pm0.19 2  11.18630pm0.04232 0.020  1.31 18 
WISEA J100316.24+010905.8 17.50pm0.03 1.21pm0.05 0.94pm0.05 0.45pm0.05 0.20pm0.05 3590pm80 0.47pm0.09  804pm155 -1.49pm0.18 2   7.23536pm0.01015 0.022  1.88 17 
WISEA J100329.48+030208.4 17.14pm0.03 1.10pm0.05 0.72pm0.05 0.36pm0.05 0.19pm0.05 3854pm81 0.65pm0.11  914pm182 -1.23pm0.18 0   2.74041pm0.00228 0.024  3.00 14 
WISEA J100514.79+013602.2 16.37pm0.03 1.26pm0.05 0.95pm0.05 0.45pm0.05 0.22pm0.05 3572pm80 0.46pm0.08  483pm 97 -1.48pm0.19 0   5.34207pm0.00656 0.017  2.29 12 
WISEA J103844.55+585501.9 16.87pm0.03 1.27pm0.05 1.01pm0.05 0.49pm0.05 0.20pm0.05 3497pm81 0.41pm0.07  535pm104 -1.59pm0.18 0  29.16448pm0.18407 0.022  1.37 12 
WISEA J103933.15+565604.1 17.00pm0.03 1.15pm0.05 1.55pm0.05 0.67pm0.05 0.39pm0.05 3301pm78 0.33pm0.06  322pm 61 -2.06pm0.17 0  27.81562pm0.17285 0.061  1.74 15 
WISEA J104124.61+573736.0 17.49pm0.03 1.22pm0.05 1.64pm0.05 0.80pm0.05 0.37pm0.05 3109pm83 0.20pm0.04  273pm 56 -2.38pm0.19 0  17.45792pm0.06892 0.035  1.39 20 
WISEA J104158.19+572613.6 16.98pm0.03 1.14pm0.05 1.22pm0.05 0.53pm0.05 0.26pm0.05 3499pm81 0.44pm0.08  495pm 92 -1.69pm0.17 0  56.28978pm0.61519 0.018  1.16 19 
WISEA J104242.21+591030.7 17.76pm0.03 1.21pm0.05 1.54pm0.05 0.75pm0.05 0.33pm0.05 3173pm79 0.24pm0.04  361pm 74 -2.26pm0.19 2  91.12395pm2.15346 0.021  1.01 15 
WISEA J104322.98+580056.1 15.68pm0.03 1.20pm0.05 0.72pm0.05 0.38pm0.05 0.27pm0.05 3736pm81 0.54pm0.10  443pm 89 -1.27pm0.18 0  11.39499pm0.03262 0.058  1.22 19 
WISEA J104341.02+575652.8 16.52pm0.03 1.21pm0.05 0.89pm0.05 0.52pm0.05 0.23pm0.05 3479pm82 0.42pm0.08  421pm 83 -1.65pm0.18 0   0.81905pm0.00038 0.052  2.34 59 
WISEA J104423.39+592750.0 16.32pm0.03 1.13pm0.05 0.73pm0.05 0.35pm0.05 0.16pm0.05 3853pm76 0.63pm0.11  637pm124 -1.21pm0.18 0   7.17098pm0.00881 0.034  1.80 35 
WISEA J104446.91+564837.0 18.93pm0.03 1.17pm0.05 1.43pm0.05 0.65pm0.05 0.29pm0.05 3316pm80 0.33pm0.06  849pm170 -2.00pm0.18 2  24.54350pm0.16027 0.030  1.51 19 
WISEA J104500.17+583751.6 17.33pm0.03 1.20pm0.05 1.18pm0.05 0.55pm0.05 0.24pm0.05 3443pm79 0.40pm0.07  561pm108 -1.72pm0.18 0  13.09472pm0.03471 0.018  1.65 14 
WISEA J104541.81+592041.1 16.18pm0.03 1.24pm0.05 1.61pm0.05 0.77pm0.05 0.38pm0.05 3122pm83 0.20pm0.04  160pm 31 -2.32pm0.18 0  30.82802pm0.17638 0.037  1.68 38 
WISEA J104624.48+570109.6 16.81pm0.03 1.20pm0.05 0.85pm0.05 0.39pm0.05 0.20pm0.05 3705pm80 0.53pm0.09  677pm136 -1.36pm0.19 0   5.04420pm0.02881 0.027  1.90 33 
WISEA J104625.20+581902.1 18.31pm0.03 1.07pm0.05 1.27pm0.05 0.53pm0.05 0.26pm0.05 3562pm81 0.52pm0.10  912pm178 -1.70pm0.18 2   2.56140pm0.00403 0.033  1.17 27 
WISEA J104629.79+583033.1 16.90pm0.03 1.18pm0.05 1.43pm0.05 0.64pm0.05 0.28pm0.05 3326pm80 0.34pm0.06  343pm 67 -1.97pm0.18 0  18.53634pm0.08852 0.015  1.69 11 
WISEA J104633.88+574103.6 15.95pm0.03 1.24pm0.05 1.46pm0.05 0.61pm0.05 0.36pm0.05 3326pm80 0.32pm0.06  240pm 50 -1.91pm0.20 0   8.76600pm0.01679 0.024  3.23 17 
WISEA J104644.83+583921.6 18.06pm0.03 1.19pm0.05 1.56pm0.05 0.70pm0.05 0.34pm0.05 3230pm78 0.27pm0.05  471pm 91 -2.15pm0.18 2  98.84088pm3.34586 0.026  1.01 14 
WISEA J104655.68+575012.7 16.33pm0.03 1.25pm0.05 1.39pm0.05 0.61pm0.05 0.31pm0.05 3323pm81 0.32pm0.06  281pm 54 -1.92pm0.18 0   2.47930pm0.00108 0.013  1.72 11 
WISEA J104703.46+582555.8 17.92pm0.03 1.18pm0.05 1.36pm0.05 0.64pm0.05 0.29pm0.05 3322pm79 0.33pm0.06  537pm109 -1.99pm0.19 0  68.78713pm1.29739 0.022  1.07 14 
WISEA J104757.25+564302.5 16.90pm0.03 1.32pm0.05 1.86pm0.05 0.84pm0.05 0.42pm0.05 3026pm79 0.15pm0.03  181pm 35 -2.49pm0.17 0  85.69546pm1.88091 0.025  1.01 14 
WISEA J104855.15+565308.2 17.81pm0.03 1.30pm0.05 1.89pm0.05 0.91pm0.05 0.42pm0.05 2962pm82 0.12pm0.02  224pm 40 -2.64pm0.16 0   4.79742pm0.00037 0.066  4.50 56 
WISEA J104902.43+571537.5 18.15pm0.03 1.13pm0.05 1.47pm0.05 0.63pm0.05 0.33pm0.05 3369pm83 0.38pm0.07  636pm122 -1.94pm0.18 2   2.34252pm0.00109 0.046  9.59 49 
WISEA J104908.96+564946.4 16.35pm0.03 1.18pm0.05 0.96pm0.05 0.45pm0.05 0.19pm0.05 3616pm83 0.49pm0.09  484pm 95 -1.47pm0.18 0  40.91076pm1.22940 0.015  1.59 15 
WISEA J104946.22+573026.7 17.49pm0.03 1.24pm0.05 1.47pm0.05 0.69pm0.05 0.31pm0.05 3228pm84 0.27pm0.05  383pm 78 -2.11pm0.19 0   0.72389pm0.00017 0.047  2.00 73 
WISEA J104959.75+585919.1 18.25pm0.03 1.29pm0.05 1.09pm0.05 0.49pm0.05 0.23pm0.05 3503pm80 0.41pm0.07 1031pm192 -1.57pm0.17 2   0.83984pm0.00024 0.032  1.61 30 
WISEA J105130.40+572218.9 16.63pm0.03 1.18pm0.05 1.02pm0.05 0.51pm0.05 0.24pm0.05 3519pm81 0.44pm0.08  461pm 85 -1.62pm0.17 0   2.31329pm0.00217 0.037  1.13 45 
WISEA J105307.14+585939.3 18.53pm0.03 1.27pm0.05 1.69pm0.05 0.78pm0.05 0.35pm0.05 3100pm82 0.19pm0.03  457pm 98 -2.35pm0.20 2  36.02413pm0.31478 0.032  1.68 18 
WISEA J105426.72+572030.5 17.48pm0.03 1.15pm0.05 0.94pm0.05 0.42pm0.05 0.21pm0.05 3691pm80 0.54pm0.10  881pm172 -1.40pm0.18 0  39.28645pm0.45081 0.020  1.48 15 
WISEA J105633.65+574054.5 17.05pm0.03 1.25pm0.05 0.87pm0.05 0.43pm0.05 0.20pm0.05 3612pm81 0.47pm0.08  696pm139 -1.43pm0.18 0   1.80202pm0.00104 0.016  1.92 19 
WISEA J105736.95+583131.8 18.03pm0.03 1.21pm0.05 1.37pm0.05 0.65pm0.05 0.29pm0.05 3291pm79 0.30pm0.06  542pm104 -2.02pm0.18 2   0.70793pm0.00016 0.036  3.96 29 
WISEA J105815.77+575558.5 17.60pm0.03 1.27pm0.05 1.59pm0.05 0.75pm0.05 0.30pm0.05 3136pm81 0.21pm0.04  326pm 63 -2.28pm0.18 0  31.31965pm0.24177 0.034  1.45 12 
WISEA J121243.98+462741.1 18.84pm0.03 1.18pm0.06 1.57pm0.05 0.77pm0.05 0.34pm0.05 3153pm82 0.23pm0.04  546pm107 -2.32pm0.18 2   1.54463pm0.00074 0.061  2.04 40 
WISEA J121253.93+464100.2 16.41pm0.03 1.17pm0.05 1.43pm0.05 0.70pm0.05 0.32pm0.05 3254pm77 0.30pm0.05  229pm 47 -2.12pm0.19 0   1.29799pm0.00104 0.024  7.31 28 
WISEA J121427.69+470820.6 16.37pm0.03 1.24pm0.05 0.91pm0.05 0.43pm0.05 0.23pm0.05 3614pm82 0.48pm0.08  504pm 97 -1.44pm0.18 0   1.82757pm0.00050 0.021  1.15 42 
WISEA J121506.78+460753.2 16.46pm0.03 1.21pm0.05 1.46pm0.05 0.73pm0.05 0.34pm0.05 3186pm82 0.25pm0.05  211pm 46 -2.21pm0.20 0  90.51354pm1.91416 0.018  1.02 14 
WISEA J121726.04+455553.4 15.69pm0.03 1.24pm0.05 1.47pm0.18 0.59pm0.17 0.31pm0.05 3361pm80 0.34pm0.06  224pm 47 -1.87pm0.20 0   0.88019pm0.00018 0.017  1.73 14 
WISEA J121818.97+461134.9 18.39pm0.03 1.17pm0.05 1.32pm0.05 0.62pm0.05 0.29pm0.05 3358pm82 0.35pm0.07  729pm145 -1.92pm0.18 2  13.69198pm0.00102 0.031  2.02 29 
WISEA J121910.13+474306.6 16.46pm0.03 1.26pm0.05 1.60pm0.05 0.75pm0.05 0.34pm0.05 3148pm77 0.22pm0.04  200pm 41 -2.25pm0.19 0  13.69202pm0.03929 0.021  1.68 23 
WISEA J121917.75+470105.2 15.91pm0.04 0.93pm0.06 1.43pm0.08 0.57pm0.07 0.33pm0.05 3667pm81 0.68pm0.12  268pm 49 -1.80pm0.17 0  55.06068pm0.54002 0.020  1.15 13 
WISEA J121936.85+482844.7 16.32pm0.03 1.27pm0.05 1.61pm0.05 0.79pm0.05 0.37pm0.05 3093pm79 0.18pm0.03  160pm 32 -2.38pm0.18 0   0.88634pm0.00078 0.036  2.73 38 
WISEA J122014.75+482842.8 16.63pm0.03 1.14pm0.05 1.22pm0.05 0.57pm0.05 0.27pm0.05 3442pm81 0.41pm0.08  373pm 71 -1.80pm0.18 0  52.28858pm0.53663 0.013  1.22 11 
WISEA J122054.67+473402.0 18.39pm0.03 1.20pm0.05 1.62pm0.05 0.69pm0.05 0.37pm0.05 3234pm84 0.28pm0.05  562pm104 -2.13pm0.17 2  83.87789pm1.19475 0.018  1.02 12 
WISEA J122151.32+461726.9 15.81pm0.03 1.28pm0.05 1.74pm0.05 0.84pm0.05 0.44pm0.05 3040pm81 0.16pm0.03  111pm 23 -2.48pm0.19 0   0.87060pm0.00012 0.030  1.65 29 
WISEA J122322.42+472424.4 18.42pm0.03 1.37pm0.05 1.72pm0.05 0.79pm0.05 0.38pm0.05 3077pm81 0.18pm0.03  432pm 80 -2.35pm0.17 2  10.24317pm0.02083 0.020  3.61 20 
WISEA J122502.46+462844.3 17.68pm0.06 1.10pm0.05 0.71pm0.05 0.35pm0.07 0.23pm0.07 3869pm79 0.66pm0.12 1185pm227 -1.22pm0.18 2   0.83321pm0.00042 0.036  1.14 34 
WISEA J122526.71+464808.7 18.50pm0.03 1.26pm0.05 1.61pm0.05 0.74pm0.05 0.33pm0.05 3146pm81 0.22pm0.04  511pm 98 -2.25pm0.18 2   6.95242pm0.01793 0.037  6.66 29 
WISEA J122550.94+472917.2 17.15pm0.03 1.19pm0.05 1.02pm0.05 0.44pm0.05 0.26pm0.05 3618pm80 0.49pm0.09  701pm135 -1.46pm0.18 0   1.14531pm0.00085 0.019  1.39 16 
WISEA J122754.82+472024.8 17.17pm0.03 1.20pm0.05 1.34pm0.05 0.59pm0.05 0.28pm0.05 3374pm80 0.36pm0.06  444pm 85 -1.86pm0.17 0   1.27501pm0.00057 0.025  1.51 25 
WISEA J140918.68+533337.2 19.02pm0.03 1.15pm0.05 1.65pm0.05 0.79pm0.05 0.36pm0.05 3156pm81 0.25pm0.04  557pm111 -2.37pm0.18 2   0.80104pm0.00005 0.039  2.04 29 
WISEA J141014.83+522710.7 18.20pm0.03 1.19pm0.05 1.24pm0.05 0.58pm0.05 0.26pm0.05 3394pm78 0.37pm0.07  730pm148 -1.84pm0.19 2  16.85712pm0.05864 0.018  1.67 14 
WISEA J141023.05+521939.4 18.29pm0.03 1.23pm0.05 1.94pm0.05 0.94pm0.05 0.50pm0.05 2948pm79 0.13pm0.02  254pm 47 -2.71pm0.17 2  15.78034pm0.26851 0.043  1.95 24 
WISEA J141038.13+531554.0 18.86pm0.03 1.20pm0.05 1.01pm0.05 0.48pm0.05 0.22pm0.05 3552pm83 0.46pm0.08 1416pm286 -1.54pm0.19 2   1.13349pm0.00137 0.032  2.33 30 
WISEA J141100.79+541430.7 17.58pm0.03 1.12pm0.05 1.22pm0.05 0.55pm0.05 0.25pm0.05 3486pm78 0.44pm0.08  605pm125 -1.76pm0.19 2  84.74988pm1.28081 0.016  1.03 15 
WISEA J141131.82+525938.7 19.19pm0.03 1.30pm0.06 1.80pm0.05 0.84pm0.05 0.40pm0.05 3029pm80 0.15pm0.03  516pm 98 -2.49pm0.18 2   3.82428pm0.00167 0.033  1.53 24 
WISEA J141143.93+522733.2 15.88pm0.03 1.22pm0.05 1.46pm0.05 0.65pm0.05 0.35pm0.05 3284pm80 0.30pm0.05  207pm 38 -2.00pm0.17 0   1.34741pm0.00054 0.028  1.94 25 
WISEA J141151.81+535446.8 16.68pm0.03 1.16pm0.05 1.30pm0.05 0.59pm0.05 0.29pm0.05 3407pm82 0.39pm0.07  356pm 73 -1.86pm0.19 0  62.41979pm0.66061 0.014  1.06 14 
WISEA J141152.54+534159.5 18.32pm0.03 1.27pm0.05 1.79pm0.05 0.81pm0.05 0.41pm0.05 3077pm83 0.17pm0.03  387pm 74 -2.40pm0.18 2 129.25791pm3.28115 0.031  1.01 13 
WISEA J141243.99+533022.6 17.18pm0.03 1.24pm0.05 1.55pm0.05 0.73pm0.05 0.34pm0.05 3177pm77 0.24pm0.04  301pm 57 -2.18pm0.17 0  35.33212pm0.22729 0.022  1.74 20 
WISEA J141259.72+532719.1 17.38pm0.03 1.10pm0.05 0.82pm0.05 0.42pm0.05 0.18pm0.05 3731pm79 0.59pm0.11  845pm162 -1.39pm0.18 0   0.73147pm0.00018 0.060  2.07 45 
WISEA J141301.71+520950.5 17.36pm0.03 1.18pm0.05 1.39pm0.05 0.63pm0.05 0.30pm0.05 3343pm78 0.34pm0.06  450pm 93 -1.92pm0.19 0  99.08975pm4.20376 0.013  1.01 11 
WISEA J141311.74+520955.3 15.90pm0.03 1.20pm0.05 1.20pm0.05 0.56pm0.05 0.28pm0.05 3431pm80 0.39pm0.07  280pm 54 -1.76pm0.18 0   1.17256pm0.00124 0.018  2.28 22 
WISEA J141327.57+524831.6 16.08pm0.03 1.34pm0.05 2.04pm0.05 0.96pm0.05 0.54pm0.05 2905pm77 0.10pm0.02   90pm 17 -2.73pm0.18 0   0.77111pm0.00021 0.022  1.65 22 
WISEA J141558.82+514345.1 17.84pm0.03 1.17pm0.05 1.42pm0.05 0.67pm0.05 0.30pm0.05 3281pm81 0.31pm0.05  472pm 94 -2.07pm0.18 2   1.67872pm0.00116 0.024  1.34 26 
WISEA J141631.71+541044.2 18.22pm0.03 1.10pm0.05 1.30pm0.05 0.58pm0.05 0.28pm0.05 3466pm81 0.45pm0.08  762pm148 -1.81pm0.17 2   4.26691pm0.00785 0.022  2.94 15 
WISEA J141821.72+522955.2 17.50pm0.03 1.25pm0.05 1.71pm0.05 0.80pm0.05 0.37pm0.05 3091pm81 0.19pm0.03  275pm 55 -2.37pm0.18 0   1.59976pm0.00044 0.018  3.88 16 
WISEA J141929.58+524013.8 16.21pm0.03 1.13pm0.05 1.24pm0.05 0.54pm0.05 0.25pm0.05 3493pm83 0.45pm0.08  341pm 69 -1.71pm0.19 0  63.16085pm0.79926 0.014  1.06 12 
WISEA J160308.66+552655.9 17.32pm0.03 1.28pm0.05 1.62pm0.05 0.75pm0.05 0.35pm0.05 3128pm81 0.21pm0.04  294pm 55 -2.25pm0.17 0   0.79413pm0.00010 0.030  1.24 35 
WISEA J160311.02+553642.6 19.20pm0.03 1.23pm0.05 1.56pm0.05 0.78pm0.05 0.33pm0.05 3119pm80 0.21pm0.04  640pm122 -2.33pm0.18 2   6.35248pm0.02805 0.039  4.13 23 
WISEA J160316.52+541556.7 18.57pm0.03 1.33pm0.06 2.32pm0.05 1.17pm0.05 0.59pm0.05 2724pm78 0.08pm0.02  177pm 33 -3.06pm0.17 2  98.18461pm1.89842 0.033  1.01 14 
WISEA J160437.49+540219.6 15.79pm0.03 1.15pm0.05 1.00pm0.05 0.49pm0.05 0.24pm0.05 3566pm80 0.48pm0.08  325pm 59 -1.58pm0.16 0   0.80344pm0.00032 0.019  1.99 21 
SDSS J160459.21+554032.1  19.77pm0.03 1.29pm0.05 1.13pm0.05 0.58pm0.05 0.35pm0.05 3354pm83 0.34pm0.06 1532pm295 -1.83pm0.18 2   6.25181pm0.00662 0.074  5.75 45 
WISEA J160504.36+550111.3 18.32pm0.03 1.13pm0.05 0.70pm0.05 0.32pm0.05 0.14pm0.05 3904pm81 0.65pm0.12 1678pm340 -1.17pm0.19 2   0.80923pm0.00067 0.034  1.30 30 
WISEA J160518.46+534935.4 18.64pm0.03 1.31pm0.05 1.64pm0.05 0.83pm0.05 0.38pm0.05 3036pm82 0.16pm0.03  417pm 81 -2.46pm0.18 2   3.61358pm0.01387 0.125  2.06 27 
WISEA J160540.16+535237.8 19.00pm0.03 1.28pm0.05 1.62pm0.05 0.76pm0.05 0.35pm0.05 3119pm80 0.20pm0.04  596pm117 -2.31pm0.18 2 128.30937pm3.25190 0.029  1.01 11 
WISEA J160605.64+542624.1 17.11pm0.03 1.24pm0.05 1.52pm0.05 0.70pm0.05 0.30pm0.05 3212pm82 0.25pm0.04  309pm 54 -2.13pm0.16 2  12.74448pm0.02790 0.020  1.59 25 
WISEA J160718.52+545121.8 16.82pm0.03 1.09pm0.05 0.74pm0.05 0.38pm0.05 0.19pm0.05 3824pm81 0.64pm0.12  728pm140 -1.29pm0.18 0   3.16133pm0.01041 0.033  4.01 24 
WISEA J160741.43+553507.8 18.37pm0.03 1.15pm0.05 1.68pm0.05 0.76pm0.05 0.36pm0.05 3185pm76 0.26pm0.05  450pm 86 -2.30pm0.18 2  14.26098pm0.03684 0.027  1.02 12 
WISEA J160748.56+533041.8 16.83pm0.03 1.16pm0.05 1.56pm0.05 0.72pm0.05 0.35pm0.05 3228pm77 0.28pm0.05  254pm 49 -2.19pm0.17 0   1.65182pm0.00206 0.024  1.08 15 
WISEA J160800.73+562056.5 15.82pm0.03 1.07pm0.05 1.01pm0.05 0.45pm0.05 0.22pm0.05 3695pm79 0.58pm0.10  366pm 72 -1.50pm0.18 0   2.18960pm0.00549 0.029  2.79 12 
WISEA J160801.31+551242.0 17.08pm0.03 1.21pm0.05 0.97pm0.05 0.43pm0.05 0.20pm0.05 3624pm80 0.49pm0.09  710pm139 -1.43pm0.18 0  47.83791pm0.38912 0.016  1.23 17 
WISEA J160826.71+553423.4 15.76pm0.03 1.23pm0.05 1.59pm0.05 0.68pm0.05 0.40pm0.05 3245pm78 0.28pm0.05  177pm 32 -2.08pm0.17 0   2.22402pm0.00072 0.041  1.88 22 
WISEA J160837.44+553406.3 16.79pm0.03 1.17pm0.05 0.96pm0.05 0.45pm0.05 0.21pm0.05 3614pm80 0.50pm0.09  581pm111 -1.48pm0.18 0   1.54970pm0.00068 0.020  1.92 17 
WISEA J160841.74+534427.3 16.52pm0.03 1.13pm0.05 1.18pm0.05 0.56pm0.05 0.24pm0.05 3470pm79 0.44pm0.08  368pm 70 -1.76pm0.17 0  24.83727pm0.73289 0.016  1.30 18 
WISEA J160845.72+555240.7 15.70pm0.03 1.21pm0.05 1.28pm0.05 0.61pm0.05 0.26pm0.05 3352pm79 0.34pm0.06  219pm 42 -1.89pm0.18 0  14.44162pm0.02791 0.022  1.34 13 
WISEA J160857.77+560226.2 17.29pm0.03 1.18pm0.05 0.92pm0.05 0.40pm0.05 0.15pm0.05 3701pm79 0.54pm0.10  848pm161 -1.35pm0.17 0  43.06851pm0.43281 0.011  1.25 11 
WISEA J160931.39+550154.1 17.83pm0.03 1.21pm0.05 1.53pm0.05 0.70pm0.05 0.30pm0.05 3224pm81 0.27pm0.05  431pm 86 -2.14pm0.18 2   0.89520pm0.00019 0.016  1.75 13 
WISEA J160943.07+552403.5 18.00pm0.03 1.26pm0.05 1.35pm0.05 0.59pm0.05 0.27pm0.05 3364pm85 0.34pm0.06  672pm125 -1.83pm0.17 2   7.81579pm0.06777 0.036  4.21 20 
WISEA J160952.45+540902.0 17.70pm0.03 1.19pm0.05 1.02pm0.05 0.46pm0.05 0.21pm0.05 3591pm79 0.48pm0.09  872pm173 -1.50pm0.18 2  42.22412pm0.51761 0.017  1.28 12 
WISEA J160956.04+543646.9 17.16pm0.03 1.23pm0.05 1.62pm0.05 0.74pm0.05 0.36pm0.05 3165pm83 0.23pm0.04  278pm 54 -2.24pm0.18 0  48.65356pm0.40394 0.030  1.30 18 
WISEA J161055.63+560651.1 18.96pm0.03 1.18pm0.05 1.46pm0.05 0.67pm0.05 0.36pm0.05 3285pm78 0.31pm0.06  809pm161 -2.05pm0.18 2   1.17800pm0.00297 0.104  1.46 56 
WISEA J161112.96+541508.3 17.62pm0.03 1.26pm0.05 1.51pm0.05 0.70pm0.05 0.31pm0.05 3207pm84 0.25pm0.04  390pm 74 -2.14pm0.17 0  15.14179pm0.03923 0.030  1.07 29 
WISEA J161125.37+555949.7 18.25pm0.03 1.17pm0.05 1.62pm0.05 0.76pm0.05 0.33pm0.05 3180pm82 0.26pm0.05  444pm 85 -2.27pm0.17 2  17.12223pm0.05170 0.028  1.35 16 
WISEA J161141.76+533629.2 17.03pm0.03 1.32pm0.05 1.73pm0.05 0.82pm0.05 0.40pm0.05 3050pm82 0.16pm0.03  208pm 40 -2.42pm0.18 0   1.88238pm0.00664 0.013  6.22 18 
WISEA J161351.66+542902.4 17.40pm0.03 1.14pm0.05 1.17pm0.05 0.55pm0.05 0.26pm0.05 3472pm82 0.43pm0.08  575pm108 -1.73pm0.17 0   2.04581pm0.00282 0.031 14.13 41 
WISEA J161356.01+553051.9 16.02pm0.03 1.22pm0.05 1.57pm0.05 0.76pm0.05 0.36pm0.05 3147pm79 0.22pm0.04  151pm 31 -2.31pm0.19 0   1.57723pm0.00234 0.014  2.11 19 
WISEA J161359.36+560858.3 17.16pm0.03 1.18pm0.05 1.36pm0.05 0.62pm0.05 0.28pm0.05 3346pm80 0.34pm0.06  405pm 76 -1.93pm0.18 0   0.73748pm0.00086 0.019  2.05 18 
WISEA J161447.28+533817.0 16.92pm0.03 1.25pm0.05 1.48pm0.05 0.70pm0.05 0.29pm0.05 3205pm84 0.25pm0.04  284pm 56 -2.13pm0.18 0  50.23689pm0.68445 0.025  1.13 11 
WISEA J161459.34+550435.6 16.10pm0.03 1.17pm0.05 1.06pm0.05 0.47pm0.05 0.20pm0.05 3586pm81 0.49pm0.08  410pm 79 -1.51pm0.18 0  35.26917pm0.45720 0.015  1.53 13 
WISEA J161609.74+541451.5 17.69pm0.03 1.07pm0.05 0.71pm0.05 0.36pm0.05 0.15pm0.05 3866pm83 0.67pm0.12 1126pm209 -1.27pm0.17 2   2.05264pm0.00080 0.057  1.69 12 
WISEA J161636.35+555813.0 16.55pm0.03 1.17pm0.05 0.95pm0.05 0.46pm0.05 0.16pm0.05 3600pm78 0.49pm0.09  500pm 94 -1.52pm0.17 0  41.19381pm0.78504 0.014  1.39 12 
WISEA J161721.13+543254.8 17.34pm0.03 1.16pm0.05 1.17pm0.05 0.55pm0.05 0.26pm0.05 3467pm80 0.42pm0.08  553pm111 -1.75pm0.19 0   1.67008pm0.00549 0.024  1.48 33 
WISEA J161744.75+551002.7 18.02pm0.03 1.28pm0.05 1.64pm0.05 0.77pm0.05 0.35pm0.05 3112pm84 0.20pm0.03  378pm 72 -2.31pm0.17 2  39.73857pm0.38782 0.028  1.19 11 
WISEA J161801.07+555021.4 17.07pm0.03 1.14pm0.05 1.56pm0.05 0.72pm0.05 0.33pm0.05 3242pm79 0.30pm0.05  287pm 57 -2.18pm0.18 0  25.98328pm0.10049 0.027  1.86 28 
WISEA J161835.83+550037.6 17.50pm0.03 1.12pm0.05 1.37pm0.05 0.63pm0.05 0.30pm0.05 3376pm80 0.38pm0.07  452pm 88 -1.97pm0.18 0  55.07298pm0.02439 0.018  1.14 12 
WISEA J162018.58+551853.9 16.41pm0.03 1.14pm0.05 1.25pm0.05 0.59pm0.05 0.26pm0.05 3417pm80 0.40pm0.07  329pm 64 -1.82pm0.18 0  63.91973pm0.71461 0.022  1.05 12 
WISEA J221055.36+001935.4 15.69pm0.04 1.21pm0.06 1.17pm0.06 0.53pm0.05 0.32pm0.05 3468pm79 0.40pm0.08  279pm 53 -1.68pm0.17 0   1.71583pm0.00091 0.047  3.83 12 
WISEA J221206.31+005312.2 17.50pm0.04 1.15pm0.06 1.40pm0.05 0.68pm0.05 0.29pm0.05 3287pm78 0.33pm0.06  392pm 78 -2.09pm0.19 0  64.09640pm1.09354 0.024  1.07 23 
WISEA J221218.31+004414.1 17.20pm0.03 1.18pm0.05 1.22pm0.05 0.56pm0.05 0.26pm0.05 3437pm80 0.40pm0.07  506pm100 -1.76pm0.18 0  49.33261pm0.50440 0.011  1.25 13 
WISEA J221220.49+005904.1 17.14pm0.04 1.15pm0.06 1.33pm0.05 0.66pm0.05 0.25pm0.05 3309pm80 0.33pm0.06  359pm 71 -2.03pm0.18 0   1.35057pm0.00082 0.028  1.60 31 
WISEA J221232.29-001824.0 18.77pm0.03 1.36pm0.06 1.91pm0.05 0.89pm0.05 0.41pm0.05 2969pm81 0.13pm0.02  365pm 74 -2.61pm0.19 2  38.15324pm0.31208 0.024  1.18 12 
WISEA J221306.75-001313.0 16.79pm0.04 1.19pm0.06 0.70pm0.06 0.33pm0.05 0.16pm0.05 3834pm77 0.59pm0.11  828pm169 -1.17pm0.19 1  30.78732pm0.16928 0.012  1.64 11 
WISEA J221317.82+010901.3 17.19pm0.03 1.24pm0.06 0.66pm0.05 0.32pm0.05 0.17pm0.05 3832pm80 0.57pm0.11 1009pm189 -1.16pm0.17 0   0.89098pm0.00157 0.018  1.93 29 
WISEA J221433.03-002745.8 16.34pm0.04 1.28pm0.09 1.40pm0.07 0.66pm0.06 0.29pm0.06 3244pm78 0.27pm0.05  248pm 53 -2.03pm0.20 0  10.15034pm0.07942 0.024  3.48 19 
WISEA J221445.29+004500.7 20.57pm0.03     pm     2.56pm0.14 1.34pm0.05 0.71pm0.05 2993pm82 0.28pm0.06  376pm 67 -3.12pm0.16 2   2.07564pm0.00060 0.109  8.68 26 
WISEA J221459.70-003522.6 18.08pm0.04 1.23pm0.06 0.89pm0.06 0.42pm0.05 0.18pm0.05 3655pm84 0.50pm0.09 1168pm230 -1.39pm0.18 2   9.69633pm0.09555 0.020  2.27 14 
WISEA J221509.36+004357.4 16.51pm0.03 1.30pm0.06 1.83pm0.05 0.82pm0.05 0.42pm0.05 3053pm80 0.16pm0.03  160pm 32 -2.44pm0.19 0   1.19478pm0.00023 0.020  4.04 30 
WISEA J221509.99-010116.9 17.29pm0.04 1.25pm0.07 1.43pm0.06 0.67pm0.06 0.30pm0.05 3252pm83 0.28pm0.05  374pm 73 -2.05pm0.18 0   8.60542pm0.01144 0.020  1.82 19 
WISEA J221513.23-004829.3 16.04pm0.04 1.16pm0.07 0.78pm0.06 0.44pm0.06 0.20pm0.05 3640pm82 0.52pm0.09  422pm 78 -1.46pm0.17 0   1.37171pm0.00391 0.035  1.25 38 
WISEA J221513.30+000024.1 17.68pm0.03 1.21pm0.05 1.24pm0.05 0.56pm0.05 0.27pm0.05 3414pm77 0.38pm0.07  645pm125 -1.75pm0.18 2  53.34419pm2.98600 0.020  1.21 18 
WISEA J221515.79+001531.3 18.37pm0.04 1.20pm0.08 1.38pm0.06 0.66pm0.06 0.27pm0.05 3290pm81 0.31pm0.06  652pm124 -2.00pm0.18 2   0.80150pm0.00008 0.076  3.38 45 
WISEA J221534.82+000650.6 16.61pm0.04 1.27pm0.06 0.92pm0.05 0.45pm0.05 0.22pm0.05 3565pm83 0.45pm0.08  528pm106 -1.50pm0.19 0  39.93690pm0.26993 0.015  1.13 12 
WISEA J221543.35-001627.6 16.70pm0.04 1.25pm0.10 1.44pm0.08 0.69pm0.07 0.32pm0.06 3219pm81 0.26pm0.05  271pm 51 -2.09pm0.17 0   2.82409pm0.00565 0.022  1.71 21 
WISEA J221544.41-005148.5 17.67pm0.05 1.30pm0.12 1.55pm0.09 0.72pm0.08 0.37pm0.07 3171pm81 0.23pm0.04  373pm 74 -2.20pm0.18 0  28.60920pm0.15345 0.024  1.24 17 
WISEA J221555.21-003518.7 18.05pm0.04 1.31pm0.08 1.65pm0.06 0.78pm0.06 0.34pm0.05 3094pm79 0.18pm0.03  370pm 75 -2.34pm0.19 2   1.25399pm0.00032 0.015  1.76 12 
WISEA J221637.18+010110.0 17.16pm0.04 1.22pm0.06 0.94pm0.06 0.46pm0.05 0.22pm0.05 3583pm84 0.47pm0.08  680pm136 -1.50pm0.18 0   3.57164pm0.03184 0.025  1.72 17 
WISEA J221700.16+013858.6 16.03pm0.04 1.23pm0.06 1.24pm0.06 0.61pm0.05 0.29pm0.05 3336pm81 0.33pm0.06  252pm 48 -1.89pm0.17 0   4.27704pm0.00817 0.033  1.75 24 
WISEA J221711.50+013342.8 17.22pm0.04 1.22pm0.06 1.68pm0.05 0.80pm0.05 0.38pm0.05 3100pm81 0.20pm0.04  236pm 49 -2.40pm0.19 0  48.92352pm0.56473 0.019  1.15 13 
WISEA J221717.42-005814.1 18.44pm0.04 1.15pm0.07 0.90pm0.06 0.45pm0.05 0.18pm0.05 3634pm81 0.51pm0.09 1246pm250 -1.48pm0.18 2   5.43816pm0.00487 0.022  1.77 19 
WISEA J221722.17-002632.9 17.55pm0.05 1.34pm0.12 2.05pm0.09 1.02pm0.08 0.50pm0.07 2855pm81 0.09pm0.01  151pm 30 -2.85pm0.18 0   2.40144pm0.00243 0.052  3.09 24 
SDSS J221728.62+005433.4  18.94pm0.04 1.16pm0.07 1.54pm0.06 0.70pm0.05 0.30pm0.05 3256pm79 0.30pm0.06  711pm136 -2.14pm0.18 2   1.19490pm0.00105 0.061  5.52 25 
WISEA J221754.61-000125.8 17.08pm0.03 1.22pm0.05 0.99pm0.05 0.50pm0.05 0.23pm0.05 3513pm80 0.43pm0.08  580pm115 -1.60pm0.18 0   4.23938pm0.00746 0.021  1.27 14 
WISEA J221833.59+003159.2 17.71pm0.04 1.20pm0.06 1.64pm0.05 0.75pm0.05 0.31pm0.05 3165pm75 0.23pm0.04  341pm 70 -2.28pm0.19 2  22.94607pm0.11224 0.023  1.63 16 
WISEA J221841.94-002836.6 16.61pm0.04 1.23pm0.06 0.77pm0.05 0.41pm0.05 0.22pm0.05 3668pm81 0.51pm0.09  610pm121 -1.37pm0.18 0   0.80557pm0.00012 0.028  1.46 22 
WISEA J221845.40-003147.8 17.61pm0.04 1.27pm0.06 0.87pm0.05 0.45pm0.05 0.20pm0.05 3569pm82 0.45pm0.08  868pm159 -1.46pm0.17 2   2.63180pm0.00132 0.021  7.42 30 
WISEA J221855.03-005846.7 17.61pm0.04 1.17pm0.07 0.68pm0.06 0.27pm0.06 0.17pm0.05 3976pm80 0.67pm0.11 1382pm278 -1.05pm0.19 0   7.97799pm0.01192 0.024  2.84 23 
WISEA J221911.19+000513.9 16.04pm0.04 1.18pm0.06 1.42pm0.06 0.61pm0.05 0.32pm0.05 3365pm80 0.35pm0.07  254pm 49 -1.90pm0.18 0   1.35022pm0.00039 0.020  2.26 24 
WISEA J221957.46+010728.8 15.54pm0.04 1.22pm0.06 0.83pm0.06 0.41pm0.05 0.26pm0.05 3658pm82 0.50pm0.09  360pm 71 -1.40pm0.18 0   1.24683pm0.00261 0.027  1.62 15 
WISEA J222012.89-003429.1 15.55pm0.03 1.04pm0.05 0.53pm0.05 0.32pm0.05 0.23pm0.05 3986pm79 0.74pm0.14  474pm 89 -1.16pm0.17 0   2.76544pm0.00116 0.025  1.70 15 
WISEA J222016.02+001559.3 16.07pm0.04 1.25pm0.07 1.42pm0.06 0.67pm0.06 0.33pm0.05 3239pm82 0.27pm0.05  209pm 40 -2.06pm0.18 0  31.64307pm0.01398 0.025  1.58 23 
WISEA J222102.06+010356.4 16.68pm0.04 1.34pm0.09 2.04pm0.07 0.89pm0.06 0.44pm0.06 2968pm82 0.13pm0.02  143pm 28 -2.59pm0.18 0  55.80098pm0.56491 0.015  1.12 12 
WISEA J222116.01+005004.0 18.37pm0.04 1.14pm0.06 0.62pm0.06 0.33pm0.05 0.17pm0.05 3868pm85 0.63pm0.12 1717pm361 -1.17pm0.19 2   1.34169pm0.00046 0.032  2.14 30 
WISEA J222122.46-000109.0 17.80pm0.04 1.33pm0.07 1.41pm0.06 0.68pm0.05 0.31pm0.05 3205pm80 0.25pm0.04  466pm 90 -2.06pm0.18 0   1.10667pm0.00027 0.020  2.65  9 
WISEA J222126.96+002233.1 16.45pm0.05 1.29pm0.11 1.62pm0.09 0.81pm0.07 0.38pm0.06 3071pm80 0.17pm0.03  165pm 34 -2.40pm0.20 0   4.13187pm0.00319 0.029  1.73 36 
WISEA J222147.31-000924.4 17.26pm0.04 1.16pm0.06 0.63pm0.05 0.30pm0.05 0.17pm0.05 3930pm77 0.64pm0.12 1091pm218 -1.12pm0.18 0  11.49470pm0.04184 0.025  1.13 18 
WISEA J222234.93-001655.4 17.42pm0.04 1.30pm0.07 1.32pm0.06 0.68pm0.06 0.32pm0.05 3213pm83 0.25pm0.05  379pm 72 -2.09pm0.18 0   1.86698pm0.00227 0.091  9.10 37 
WISEA J222238.89-000132.1 16.88pm0.04 1.25pm0.06 1.20pm0.06 0.58pm0.05 0.30pm0.05 3378pm79 0.35pm0.06  416pm 80 -1.80pm0.18 0  16.88398pm0.13218 0.041  1.41 17 
WISEA J232434.84-011744.1 17.10pm0.03 1.17pm0.05 1.00pm0.05 0.50pm0.05 0.26pm0.05 3532pm82 0.45pm0.08  576pm109 -1.62pm0.17 0   1.29545pm0.00040 0.030  2.96 16 
WISEA J232450.86-002329.6 16.21pm0.03 1.21pm0.06 1.52pm0.05 0.71pm0.05 0.34pm0.05 3209pm79 0.26pm0.05  195pm 37 -2.17pm0.17 0  19.92754pm0.30231 0.021  1.39 14 
WISEA J232530.93-001354.2 17.35pm0.03 1.15pm0.06 0.97pm0.05 0.52pm0.05 0.22pm0.05 3524pm81 0.45pm0.08  627pm119 -1.64pm0.17 0   0.78125pm0.00074 0.032  2.42 19 
WISEA J232543.82+003046.9 18.01pm0.03 1.25pm0.06 1.51pm0.05 0.71pm0.05 0.33pm0.05 3192pm83 0.24pm0.04  449pm 86 -2.17pm0.18 2   5.24305pm0.02920 0.030  3.00 18 
WISEA J232631.07+002921.3 18.91pm0.03 1.16pm0.05 0.77pm0.05 0.35pm0.05 0.21pm0.05 3802pm80 0.59pm0.11 2020pm388 -1.24pm0.18 2  15.23389pm0.03618 0.058  1.17 17 
WISEA J232639.47-001054.1 17.47pm0.03 1.07pm0.05 0.63pm0.05 0.36pm0.05 0.12pm0.05 3864pm82 0.66pm0.12 1028pm195 -1.26pm0.17 2   2.16698pm0.00275 0.049  2.34 24 
WISEA J232640.87-010724.8 17.76pm0.03 1.18pm0.06 1.21pm0.05 0.54pm0.05 0.24pm0.05 3459pm81 0.41pm0.08  704pm131 -1.70pm0.17 2  75.76611pm1.33369 0.011  1.04 11 
SDSS J232657.36-011557.7  18.78pm0.03 1.29pm0.06 1.72pm0.05 0.78pm0.05 0.38pm0.05 3095pm79 0.19pm0.03  522pm102 -2.33pm0.18 2   9.37901pm0.11038 0.032  4.29 28 
WISEA J232814.91+001017.6 17.65pm0.03 1.15pm0.05 1.37pm0.05 0.61pm0.05 0.27pm0.05 3388pm78 0.38pm0.07  533pm107 -1.90pm0.18 2  65.44996pm0.83601 0.015  1.05 11 
WISEA J232843.05+004453.1 16.40pm0.03 1.24pm0.05 1.33pm0.05 0.65pm0.05 0.30pm0.05 3271pm80 0.29pm0.05  260pm 50 -2.01pm0.18 0 106.55903pm2.22651 0.018  1.01 12 
WISEA J232853.08-012652.7 18.91pm0.04 1.26pm0.06 1.63pm0.05 0.72pm0.05 0.36pm0.05 3176pm80 0.23pm0.04  656pm125 -2.20pm0.18 2  75.41420pm1.12741 0.033  1.03 15 
WISEA J232907.11+002651.3 17.05pm0.04 1.24pm0.06 1.52pm0.05 0.70pm0.05 0.34pm0.05 3216pm81 0.25pm0.05  304pm 63 -2.13pm0.19 0   1.32394pm0.00027 0.015  1.27 18 
SDSS J233025.02-004724.8  17.53pm0.03 1.00pm0.05 0.64pm0.05 0.34pm0.05 0.19pm0.05 3993pm82 0.78pm0.14 1135pm215 -1.19pm0.17 2   0.81052pm0.00023 0.028  2.92 21 
WISEA J233044.27-014120.5 18.44pm0.03 1.23pm0.05 1.51pm0.05 0.71pm0.05 0.32pm0.05 3201pm81 0.25pm0.04  544pm104 -2.18pm0.17 2  92.64004pm1.70509 0.019  1.02 12 
WISEA J233111.32+005222.3 16.54pm0.03 1.27pm0.05 1.38pm0.05 0.64pm0.05 0.28pm0.05 3270pm81 0.28pm0.05  281pm 56 -2.00pm0.19 0   5.22606pm0.01060 0.021  3.65 27 
WISEA J233122.46-011143.8 18.35pm0.03 1.35pm0.06 1.78pm0.05 0.83pm0.05 0.40pm0.05 3035pm81 0.16pm0.03  361pm 72 -2.47pm0.18 2   1.56961pm0.00045 0.022  1.34 21 
WISEA J233154.44-001221.9 17.51pm0.03 1.18pm0.05 1.36pm0.05 0.63pm0.05 0.28pm0.05 3338pm82 0.34pm0.06  467pm 85 -1.95pm0.17 2   1.18772pm0.00074 0.021  1.75 26 
WISEA J233223.32+000229.1 18.06pm0.04 1.31pm0.06 1.87pm0.05 0.88pm0.05 0.35pm0.05 2984pm79 0.13pm0.02  283pm 57 -2.55pm0.19 2  14.74727pm0.03679 0.021  2.12 13 
WISEA J233250.57-003237.3 19.03pm0.03 1.33pm0.06 1.75pm0.05 0.79pm0.05 0.35pm0.05 3074pm81 0.18pm0.03  577pm107 -2.34pm0.17 2   1.76359pm0.00070 0.023  2.60 12 
WISEA J233421.44-001002.2 17.25pm0.03 1.13pm0.06 1.32pm0.05 0.60pm0.05 0.30pm0.05 3408pm83 0.40pm0.07  450pm 88 -1.88pm0.18 0  63.49708pm0.83735 0.016  1.06 11 
WISEA J233433.77-004513.6 17.45pm0.03 1.24pm0.05 1.64pm0.05 0.78pm0.05 0.39pm0.05 3121pm81 0.20pm0.04  292pm 55 -2.31pm0.17 0   3.17743pm0.00441 0.037  2.04 30 
WISEA J233440.36-003853.0 19.86pm0.03 1.19pm0.09 1.87pm0.06 0.89pm0.05 0.41pm0.05 3022pm76 0.17pm0.03  613pm121 -2.60pm0.18 2   5.25673pm0.01685 0.076  2.70 30 


==> mrts/table4.dat <==
WISEA J021823.69-044932.5 J021823.68-044932.3 J021823.69-044932.5 J02182366-0449323                     J021823.6-044931  21.40pm0.04  20.11pm0.03  18.47pm0.03  17.72pm0.03  17.33pm0.03 24.103pm1.108 0523d70a3eb851e 21.931pm0.085 0547ae1ebae147b 20.211pm0.026 052147b8547ae14 18.695pm0.012 051eb851ee148f5 17.608pm0.016 051eb85c2b85333 14.880pm0.032 34.40 14.601pm0.058 18.80 12.652pm      -0.70  8.709pm       1.40 16.061pm0.080 A 15.599pm0.112 B 15.162pm0.155 B       pm      000000       pm      000000       pm      000000       pm      000000 17.810pm0.160 100 15.850pm0.210 100       pm          
WISEA J021907.51-033114.2 J021907.52-033114.3 J021907.51-033114.2 J02190755-0331137                     J021907.5-033113  20.63pm0.04  19.31pm0.04  17.54pm0.03  16.74pm0.03  16.32pm0.03 24.696pm1.008 020000008800111 21.045pm0.040 000004010008010 19.345pm0.016 010000010000010 17.592pm0.007 000000010008010 16.635pm0.009 000000010008010 13.942pm0.026 41.10 13.701pm0.035 31.00 12.062pm       2.00  8.690pm       1.00 15.013pm0.042 A 14.428pm0.047 A 14.064pm0.053 A       pm      000000       pm      000000       pm      000000       pm      000000 16.784pm0.110 100 14.984pm0.150 100 13.938pm0.270 100 
WISEA J022042.16-030701.0 J022042.15-030701.0 J022042.16-030701.0 J02204214-0307010                     J022042.1-030701  19.23pm0.04  18.01pm0.04  16.90pm0.03  16.38pm0.03  16.15pm0.03 22.396pm0.341 028400018008011 19.571pm0.013 000000010008010 18.111pm0.007 010000010008010 16.970pm0.005 000000010008010 16.330pm0.008 000900010028010 13.970pm0.026 41.10 13.789pm0.037 29.30 12.535pm      -1.10  9.022pm       0.00 15.011pm0.039 A 14.379pm0.044 A 14.082pm0.055 A       pm      000000       pm      000000       pm      000000       pm      000000 16.233pm0.070 100 14.869pm0.140 100 13.853pm0.230 100 
WISEA J022049.11-041237.1 J022049.11-041237.2 J022049.11-041237.1                                                         23.03pm0.05  21.83pm0.04  20.17pm0.03  19.41pm0.03  19.04pm0.03 23.502pm0.787 020000008800001 23.112pm0.233 000000008000001 21.773pm0.102 010004010000000 20.108pm0.033 000004010008000 19.230pm0.068 000004018008000 16.937pm0.097 11.20 16.624pm0.254  4.30 12.903pm      -1.10  9.284pm      -0.50       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022106.66-033528.4 J022106.66-033528.4 J022106.66-033528.4 J02210667-0335285                                       21.10pm0.04  19.83pm0.04  18.37pm0.03  17.72pm0.03  17.42pm0.03 22.864pm0.426 028000008028511 21.422pm0.051 000004010008010 19.895pm0.022 010004010808010 18.448pm0.011 000000010008010 17.568pm0.016 000000018028010 15.214pm0.035 31.00 15.179pm0.083 13.10 12.784pm      -0.90  9.260pm      -0.60 16.126pm0.082 A 15.586pm0.111 B 15.513pm0.184 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022113.86-052801.8 J022113.84-052801.6 J022113.86-052801.8 J02211389-0528014                                       22.24pm0.04  20.90pm0.03  19.15pm0.03  18.31pm0.03  17.94pm0.03 25.968pm0.597 020000008000501 22.985pm0.218 000000000000001 20.955pm0.046 010004010000000 19.212pm0.016 000004010008000 18.303pm0.029 000004010008200 15.610pm0.041 26.30 15.421pm0.091 11.90 12.876pm      -0.10  9.336pm      -0.50 16.799pm0.138 B 15.968pm0.165 C 15.627pm0.209 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022121.80-043127.9 J022121.80-043127.9 J022121.80-043127.9 J02212180-0431277                                       19.95pm0.04  18.68pm0.03  17.25pm0.03  16.58pm0.03  16.28pm0.03 22.345pm0.293 000000000008011 20.229pm0.021 000004010028010 18.713pm0.010 010000010008010 17.279pm0.006 000000010008010 16.496pm0.009 000000010008010 14.086pm0.027 40.00 13.921pm0.037 29.00 12.051pm       1.90  9.110pm       0.30 15.166pm0.037 A 14.447pm0.047 A 14.331pm0.077 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022253.37-043254.3 J022253.37-043254.3 J022253.37-043254.3 J02225337-0432542                     J022253.3-043253  19.31pm0.04  18.10pm0.03  17.27pm0.03  16.87pm0.03  16.68pm0.03 23.102pm0.627 040800008028001 19.547pm0.014 000000010008000 18.149pm0.007 010000010008000 17.307pm0.006 000000010028000 16.821pm0.010 000000010008000 14.625pm0.029 36.90 14.478pm0.049 22.30 12.356pm       0.80  9.285pm       0.20 15.439pm0.054 A 14.784pm0.077 A 14.659pm0.088 A       pm      000000       pm      000000       pm      000000       pm      000000 16.596pm0.090 100 15.511pm0.190 100       pm          
WISEA J022325.43-052529.4 J022325.44-052529.5 J022325.43-052529.4 J02232543-0525294                     J022325.4-052529  19.12pm0.04  18.05pm0.03  17.37pm0.03  17.03pm0.03  16.83pm0.03 21.485pm0.163 000900018028500 19.369pm0.013 000000010008000 18.097pm0.007 010000010008000 17.419pm0.006 000000010008000 16.921pm0.010 000000010008000 14.790pm0.031 35.50 14.895pm0.062 17.50 12.433pm       0.90  9.267pm       0.00 15.692pm0.065 A 14.971pm0.081 A 14.781pm0.098 A       pm      000000       pm      000000       pm      000000       pm      000000 16.914pm0.100 100 15.581pm0.180 100       pm          
WISEA J022327.16-052055.0 J022327.16-052055.1 J022327.16-052055.0 J02232717-0520551                     J022327.1-052054  19.14pm0.04  17.92pm0.03  16.50pm0.03  15.85pm0.03  15.55pm0.03 22.156pm0.285 0a0000008808501 19.444pm0.014 000000010008000 17.957pm0.007 010000010008000 16.533pm0.005 000000010008000 15.710pm0.006 000000010008000 13.321pm0.025 44.00 13.143pm0.028 38.20 12.380pm       1.20  9.109pm      -0.80 14.322pm0.028 A 13.699pm0.021 A 13.452pm0.034 A       pm      000000       pm      000000       pm      000000       pm      000000 15.800pm0.060 100 14.378pm0.120 100 13.400pm0.220 100 
WISEA J022400.58-052005.1 J022400.57-052005.1 J022400.58-052005.1 J02240055-0520050                     J022400.5-052004  19.52pm0.04  18.37pm0.04  16.98pm0.03  16.36pm0.03  16.05pm0.03 23.097pm0.570 028400018828119 19.823pm0.016 000000010008018 18.467pm0.009 010000010008018 17.055pm0.005 000000010028018 16.290pm0.008 000000010008018 13.808pm0.026 41.90 13.658pm0.034 31.50 12.810pm0.539  2.00  9.456pm      -0.20 14.827pm0.033 A 14.156pm0.053 A 13.970pm0.046 A       pm      000000       pm      000000       pm      000000       pm      000000 16.260pm0.070 100 14.757pm0.140 100 13.953pm0.250 100 
WISEA J022411.77-041527.7 J022411.75-041527.7 J022411.77-041527.7 J02241172-0415277                     J022411.7-041527       pm           pm      18.59pm0.03  17.85pm0.03  17.58pm0.03 25.280pm1.068 020000008008501 21.486pm0.059 000004010008000 19.948pm0.023 010004010028200 18.534pm0.011 000000010008000 17.801pm0.020 000004018008000 15.229pm0.037 29.50 15.001pm0.068 16.00 12.279pm       1.00  9.265pm      -0.60 16.344pm0.094 A 15.861pm0.160 C 15.416pm0.178 C       pm      000000       pm      000000       pm      000000       pm      000000 17.910pm0.170 100       pm                pm          
WISEA J022413.20-044923.8 J022413.20-044923.8 J022413.20-044923.8 J02241319-0449237                     J022413.2-044923  20.22pm0.04  19.05pm0.04  17.76pm0.03  17.18pm0.03  16.89pm0.03 23.005pm0.633 020000008008501 20.579pm0.026 000004010808000 19.182pm0.014 010000010008000 17.809pm0.008 000000010008000 17.070pm0.012 000000010008000 14.769pm0.031 34.90 14.654pm0.054 20.20 12.544pm       0.60  9.003pm       0.30 15.651pm0.052 A 15.119pm0.089 A 14.808pm0.103 A       pm      000000       pm      000000       pm      000000       pm      000000 17.078pm0.110 100 15.664pm0.200 100       pm          
SDSS J022423.02-052402.8  J022423.02-052402.8                                                                             22.43pm0.04  21.22pm0.04  19.98pm0.03  19.38pm0.03  19.12pm0.04 24.029pm1.082 02040001080c111 23.035pm0.247 020000008008011 21.259pm0.063 010004010008010 20.016pm0.032 000000010028010 19.414pm0.065 000004018008010       pm                  pm                  pm                  pm                  pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022432.80-030352.1 J022432.80-030352.2 J022432.80-030352.1 J02243282-0303519                                       19.82pm0.04  18.60pm0.04  17.17pm0.03  16.53pm0.03  16.17pm0.03 22.540pm0.409 020000009008501 20.074pm0.019 000004011008200 18.638pm0.010 010000019008200 17.207pm0.006 000000019808200 16.405pm0.008 000004019008200 13.841pm0.025 43.00 13.741pm0.033 32.70 12.388pm0.397  2.70  8.508pm       1.80 14.918pm0.039 A 14.226pm0.038 A 13.960pm0.052 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022439.10-033823.4 J022439.10-033823.4 J022439.10-033823.4 J02243910-0338231                                       21.21pm0.04  20.04pm0.03  18.74pm0.03  18.14pm0.03  17.89pm0.03 22.646pm0.368 000000009008501 21.452pm0.052 000004011808100 20.036pm0.024 010004011008000 18.781pm0.014 000000019008200 18.066pm0.020 000004019008200 15.893pm0.047 23.10 15.747pm0.137  7.90 12.732pm      -1.00  8.686pm       0.90 16.767pm0.126 B 16.433pm0.174 C 16.143pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022445.54-043859.0 J022445.54-043858.8 J022445.54-043859.0 J02244554-0438585                                       21.36pm0.04  20.24pm0.04  18.71pm0.03  18.01pm0.03  17.68pm0.03 25.925pm0.674 02000000c808149 21.826pm0.084 000004014008548 20.357pm0.033 01000401d808048 18.706pm0.012 000000014008048 17.898pm0.022 00000001c008048 15.451pm0.036 29.90 15.463pm0.096 11.40 12.780pm       0.10  9.116pm      -0.30 16.415pm0.088 A 15.920pm0.111 B 15.796pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022455.97-030635.2 J022455.97-030635.2 J022455.97-030635.2 J02245596-0306351                                       18.91pm0.04  17.74pm0.03  17.02pm0.03  16.70pm0.03  16.53pm0.03 22.364pm0.327 0a0000008008501 19.178pm0.011 000000010008000 17.822pm0.006 010000010008000 17.082pm0.005 000000010008000 16.650pm0.009 000004010008000 14.523pm0.029 37.30 14.543pm0.051 21.20 12.836pm       0.10  8.796pm       0.40 15.437pm0.050 A 14.831pm0.050 A 14.566pm0.087 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022511.68-050503.2 J022511.69-050503.1 J022511.68-050503.2 J02251167-0505031                                       19.83pm0.04  18.59pm0.04  17.04pm0.03  16.33pm0.03  16.01pm0.03 22.974pm0.541 020000008808101 20.120pm0.022 000004010008000 18.678pm0.010 010000010008000 17.092pm0.006 000000010008000 16.178pm0.007 000000018008000 13.711pm0.025 43.30 13.529pm0.032 34.40 12.610pm       0.30  9.360pm       0.00 14.808pm0.027 A 14.142pm0.042 A 13.875pm0.042 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022530.61-043505.4 J022530.61-043505.3 J022530.61-043505.4 J02253060-0435051                                       19.79pm0.04  18.58pm0.03  17.29pm0.03  16.71pm0.03  16.44pm0.03 22.784pm0.451 028404018008511 20.084pm0.020 000000010008010 18.682pm0.010 010000010008010 17.344pm0.006 000000010008010 16.679pm0.010 000000018008010 14.248pm0.027 40.60 14.102pm0.039 27.80 12.220pm       1.50  9.186pm       0.30 15.224pm0.033 A 14.688pm0.045 A 14.330pm0.071 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022558.75-041718.3 J022558.75-041718.3 J022558.75-041718.3 J02255873-0417184                     J022558.7-041718  20.11pm0.04  18.87pm0.04  17.75pm0.03  17.25pm0.03  17.04pm0.03 23.483pm0.680 0523e147b1eb9a6 20.328pm0.021 051eb85c2b85333 18.872pm0.011 052147ae170a51e 17.772pm0.007 051eb851ee148f5 17.173pm0.013 051eb851ee148f5 14.958pm0.035 30.80 14.774pm0.061 17.90 12.550pm       0.30  8.459pm       0.80 15.849pm0.061 A 15.347pm0.075 A 15.088pm0.127 B       pm      000000       pm      000000       pm      000000       pm      000000 17.023pm0.100 100 16.202pm0.240 100       pm          
WISEA J022620.44-033242.1 J022620.42-033241.8 J022620.44-033242.1                                                         23.61pm0.07  22.43pm0.04  20.27pm0.04  19.29pm0.03  18.76pm0.04 24.316pm1.167 020000008800011 23.080pm0.240 008c04010820111 22.188pm0.195 0b8000010000010 20.091pm0.043 000004010000010 19.040pm0.058 000004010020010 16.292pm0.059 18.50 16.020pm0.158  6.90 12.673pm       0.30  9.368pm      -1.30       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J022705.01-033725.4 J022705.02-033725.4 J022705.01-033725.4 J02270498-0337253                     J022705.0-033725  21.14pm0.04  20.01pm0.04  18.50pm0.04  17.81pm0.03  17.48pm0.03 25.495pm0.789 020000008808101 21.526pm0.049 000004010008000 20.109pm0.027 010004010008000 18.592pm0.012 000000010008000 17.753pm0.017 000000010008000 15.321pm0.036 29.80 15.180pm0.076 14.30 12.745pm      -0.40  8.785pm       0.90 16.367pm0.087 A 15.752pm0.103 A 15.381pm0.159 C       pm      000000       pm      000000       pm      000000       pm      000000 17.843pm0.150 100 16.101pm0.230 100       pm          
WISEA J022705.06-052450.8 J022705.06-052450.8 J022705.06-052450.8 J02270505-0524506                     J022705.0-052450  20.29pm0.04  19.10pm0.04  17.96pm0.03  17.43pm0.03  17.21pm0.03 24.358pm1.021 020000008808001 20.585pm0.025 000004010008000 19.182pm0.012 010000010008000 18.009pm0.008 000000010008000 17.375pm0.013 000004018008000 15.062pm0.033 32.90 14.971pm0.062 17.60 12.845pm       0.10  9.096pm       0.20 15.993pm0.063 A 15.415pm0.065 A 15.102pm0.130 B       pm      000000       pm      000000       pm      000000       pm      000000 17.197pm0.110 100 15.922pm0.220 100       pm          
WISEA J032716.42-282801.3                     J032716.49-282806.5 J03271635-2828018                                       20.86pm0.03  19.56pm0.03  17.53pm0.03  16.60pm0.03  16.13pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 15.035pm0.070 15.60 14.360pm0.068 16.00 11.657pm0.159  6.80  8.973pm0.505  2.10 14.717pm0.039 A 14.097pm0.045 A 13.778pm0.044 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J032723.21-273548.5                     J032723.21-273548.5 J03272321-2735482                     J032723.2-273548  18.35pm0.03  17.15pm0.03  15.98pm0.03  15.44pm0.03  15.19pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 13.061pm0.024 45.10 12.886pm0.025 44.10 12.593pm0.299  3.60  9.587pm      -0.30 13.994pm0.032 A 13.447pm0.027 A 13.160pm0.031 A       pm      000000       pm      000000       pm      000000       pm      000000 15.217pm0.030 100 13.896pm0.120 100 13.100pm0.210 100 
WISEA J032821.05-283947.2                     J032821.05-283947.2 J03282103-2839471                                       20.15pm0.04  18.93pm0.03  17.62pm0.03  17.02pm0.03  16.70pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.533pm0.027 39.70 14.382pm0.039 27.60 12.794pm       0.80  9.665pm      -0.50 15.370pm0.047 A 14.955pm0.066 A 14.589pm0.074 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J032845.55-270251.2                     J032845.55-270251.2 J03284554-2702512                                       19.94pm0.04  18.78pm0.03  17.68pm0.03  17.21pm0.03  17.00pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.803pm0.028 38.60 14.711pm0.048 22.70 13.077pm       0.40  9.696pm      -0.70 15.816pm0.062 A 14.964pm0.075 A 14.756pm0.089 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J032941.46-272205.7                     J032941.46-272205.7 J03294144-2722061                     J032941.4-272205  21.41pm0.04  20.16pm0.03  17.99pm0.03  16.99pm0.03  16.51pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.033pm0.025 42.90 13.781pm0.030 36.10 12.974pm0.455  2.40  9.546pm       0.20 15.095pm0.036 A 14.538pm0.044 A 14.245pm0.075 A       pm      000000       pm      000000       pm      000000       pm      000000 17.209pm0.120 100 15.159pm0.160 100       pm          
WISEA J032946.29-274231.2                     J032946.29-274231.2                                                         21.23pm0.04  19.93pm0.03  19.13pm0.03  18.78pm0.03  18.55pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 16.376pm0.051 21.40 16.012pm0.114  9.50 13.237pm       0.00  9.348pm      -0.40       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J032957.31-280207.9                     J032957.31-280207.9 J03295732-2802069                                       19.90pm0.04  18.61pm0.03  16.90pm0.03  16.14pm0.03  15.78pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 13.433pm0.023 46.40 13.224pm0.027 40.70 12.541pm0.292  3.70  9.256pm       0.60 14.509pm0.036 A 13.869pm0.030 A 13.593pm0.038 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033024.66-262914.7                     J033024.66-262914.7 J03302464-2629147                                       21.86pm0.04  20.56pm0.03  18.69pm0.03  17.81pm0.03  17.41pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 15.024pm0.029 36.90 14.795pm0.049 22.30 13.298pm      -0.40  9.504pm       0.30 16.088pm0.104 A 15.500pm0.122 B 14.926pm0.150 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033038.12-290257.1                     J033038.12-290257.1 J03303812-2902570                     J033038.1-290256  18.15pm0.04  16.95pm0.03  16.22pm0.03  15.85pm0.03  15.62pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 13.567pm0.024 44.50 13.489pm0.028 39.20 12.932pm       0.30  9.240pm       0.40 14.467pm0.035 A 13.865pm0.029 A 13.618pm0.039 A       pm      000000       pm      000000       pm      000000       pm      000000 15.733pm0.050 100 14.516pm0.100  99 13.365pm0.190 100 
PSO J053.3285-27.1683                                                                                                     22.85pm0.05  21.69pm0.04  20.20pm0.03  19.52pm0.03  19.19pm0.04       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm                  pm                  pm                  pm                  pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033321.29-285213.8                     J033321.29-285213.8 J03332129-2852139                                       20.39pm0.04  19.18pm0.03  17.73pm0.03  17.04pm0.03  16.74pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.587pm0.027 39.60 14.367pm0.038 28.40 12.932pm       0.60  9.674pm      -0.70 15.567pm0.061 A 15.113pm0.072 A 14.619pm0.098 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033329.92-271433.4                     J033329.92-271433.4 J03332989-2714334                                       19.19pm0.04  18.05pm0.04  16.87pm0.03  16.33pm0.03  16.10pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.083pm0.026 42.40 13.834pm0.032 33.70 12.708pm       1.00  9.428pm      -0.10 14.903pm0.036 A 14.385pm0.049 A 14.294pm0.076 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033352.33-274033.8                     J033352.33-274033.8 J03335229-2740336                                       20.13pm0.04  18.92pm0.04  17.64pm0.04  17.08pm0.03  16.81pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.565pm0.028 39.30 14.398pm0.043 25.30 13.186pm       0.00  8.969pm       1.40 15.736pm0.071 A 15.166pm0.101 A 14.949pm0.143 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033359.73-284431.1                     J033359.73-284431.1                                       J033359.7-284431  21.92pm0.04  20.67pm0.04  19.18pm0.03  18.51pm0.03  18.20pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 16.009pm0.044 24.60 15.813pm0.103 10.60 13.094pm       0.10  9.599pm      -0.10       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000 18.392pm0.210 100       pm                pm          
WISEA J033429.55-290741.7                     J033429.55-290741.7 J03342956-2907419                                       18.82pm0.04  17.64pm0.03  16.92pm0.03  16.55pm0.03  16.38pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 14.289pm0.027 40.80 14.261pm0.038 28.60 12.675pm       1.00  9.506pm      -0.30 15.158pm0.041 A 14.562pm0.063 A 14.366pm0.084 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033451.57-282333.9                     J033451.57-282333.9 J03345157-2823337                                       18.49pm0.04  17.33pm0.04  16.53pm0.03  16.16pm0.03  15.94pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 13.875pm0.025 43.40 13.825pm0.032 34.20 12.753pm       0.60  8.950pm       0.80 14.745pm0.036 A 14.033pm0.043 A 13.905pm0.050 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033514.62-275938.4                     J033514.62-275938.4                                                         22.12pm0.04  20.90pm0.03  19.60pm0.03  18.95pm0.03  18.70pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 16.452pm0.054 20.10 16.141pm0.129  8.40 12.923pm       0.50  9.515pm       0.20       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033532.78-285218.6                     J033532.78-285218.6                                                         22.12pm0.04  20.91pm0.03  19.28pm0.03  18.47pm0.03  18.10pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 15.894pm0.041 26.60 15.670pm0.090 12.00 13.224pm      -0.50  9.523pm      -1.10       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033542.28-282706.9                     J033542.28-282706.9 J03354229-2827065                                       20.49pm0.04  19.29pm0.04  18.03pm0.03  17.48pm0.03  17.23pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 15.048pm0.030 35.90 14.807pm0.050 21.50 12.801pm       1.10  9.573pm       0.20 15.988pm0.086 A 15.424pm0.134 B 15.016pm0.155 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033544.22-281338.1                     J033544.22-281338.1                                                         21.89pm0.04  20.74pm0.04  19.27pm0.03  18.57pm0.03  18.30pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 16.298pm0.053 20.40 15.766pm0.104 10.40 12.926pm       0.30  9.534pm      -0.20       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033720.22-272022.1                     J033720.22-272022.1 J03372022-2720219                                       20.09pm0.04  18.97pm0.04  18.19pm0.03  17.81pm0.03  17.65pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 15.717pm0.039 27.80 15.566pm0.085 12.80 12.719pm       0.40  9.194pm      -1.40 16.639pm0.133 B 15.957pm0.180 C 15.464pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J033741.28-274908.6                     J033741.28-274908.6 J03374128-2749078                     J033741.2-274908  21.53pm0.04  20.24pm0.03  18.56pm0.03  17.77pm0.03  17.38pm0.03       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000       pm      000000000000000 15.022pm0.031 34.80 14.887pm0.054 20.20 12.928pm       0.10  9.078pm      -0.70 16.071pm0.090 A 15.644pm0.136 B 15.680pm0.247 D       pm      000000       pm      000000       pm      000000       pm      000000 17.984pm0.170 100 15.821pm0.190 100       pm          
WISEA J083511.50+442639.4 J083511.52+442639.6 J083511.50+442639.4 J08351152+4426395                                       19.34pm0.03  18.10pm0.03  16.53pm0.03  15.80pm0.03  15.45pm0.03 22.099pm0.158 000004018008000 19.656pm0.013 000000010008000 18.178pm0.007 010000010008000 16.579pm0.005 000000010008000 15.687pm0.006 000000010008000 13.227pm0.025 44.10 13.010pm0.029 37.60 12.297pm0.455  2.40  8.557pm       0.70 14.194pm0.034 A 13.559pm0.040 A 13.413pm0.036 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083533.44+445025.7 J083533.44+445025.9 J083533.44+445025.7 J08353343+4450260                                       19.49pm0.04  18.29pm0.04  16.77pm0.03  16.05pm0.03  15.70pm0.03 22.375pm0.210 000004012008010 19.771pm0.016 000000012008010 18.345pm0.008 010000012008010 16.812pm0.005 000000012008010 15.961pm0.006 000000012028010 13.441pm0.025 43.80 13.278pm0.030 36.00 12.584pm      -0.90  8.992pm      -0.60 14.462pm0.034 A 13.800pm0.037 A 13.550pm0.044 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083614.19+434631.2 J083614.20+434631.3 J083614.19+434631.2 J08361419+4346313                                       18.55pm0.04  17.34pm0.04  16.47pm0.03  16.05pm0.03  15.85pm0.03 21.516pm0.119 000004018008000 18.819pm0.009 000000010008000 17.387pm0.005 010000010008000 16.469pm0.004 000000010008000 15.970pm0.007 000000019828000 13.734pm0.026 42.10 13.676pm0.035 30.70 12.684pm      -0.30  9.044pm      -1.10 14.708pm0.042 A 13.962pm0.046 A 13.792pm0.052 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083615.38+435635.8 J083615.42+435636.1 J083615.38+435635.8 J08361543+4356363                                       20.74pm0.04  19.47pm0.03  17.45pm0.03  16.48pm0.03  15.92pm0.03 23.210pm0.372 020010000028011 21.238pm0.040 000004010029010 19.597pm0.016 010000010008010 17.496pm0.006 000000010008010 16.279pm0.008 000000010028010 13.445pm0.026 41.80 13.226pm0.029 36.90 11.890pm       1.90  8.875pm       0.10 14.453pm0.039 A 13.942pm0.048 A 13.603pm0.043 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083625.81+435017.9 J083625.80+435017.9 J083625.81+435017.9 J08362580+4350179                                       19.37pm0.04  18.23pm0.03  17.38pm0.03  16.99pm0.03  16.80pm0.03 21.861pm0.153 000004018008000 19.690pm0.014 000000010008000 18.342pm0.008 010000010008000 17.497pm0.006 000000010008000 16.965pm0.011 000000010008000 14.784pm0.032 33.40 14.659pm0.057 19.00 12.568pm      -0.40  8.865pm       0.00 15.858pm0.089 A 14.904pm0.098 A 14.891pm0.125 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083643.08+445512.2 J083643.12+445512.6 J083643.08+445512.2 J08364313+4455127                                       20.57pm0.03  19.35pm0.03  17.53pm0.03  16.68pm0.03  16.24pm0.03 23.615pm0.545 020000009008501 20.887pm0.035 000004011808500 19.359pm0.014 010000011808000 17.570pm0.006 000000011808000 16.548pm0.008 000000019008200 13.779pm0.026 42.40 13.658pm0.033 33.00 11.766pm       1.90  8.995pm       0.10 14.849pm0.035 A 14.272pm0.040 A 13.921pm0.048 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083701.66+441542.6 J083701.71+441542.8 J083701.66+441542.6 J08370172+4415428                                       21.41pm0.04  20.12pm0.03  17.91pm0.03  16.90pm0.03  16.37pm0.03 23.383pm0.452 0a0400018800119 21.992pm0.072 000004010020018 20.203pm0.023 010004010000018 17.979pm0.008 000000010008018 16.760pm0.010 000000010008018 13.753pm0.026 41.80 13.521pm0.034 31.50 11.773pm       1.60  8.767pm0.468  2.30 14.941pm0.041 A 14.406pm0.047 A 14.008pm0.046 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083758.07+431459.5 J083758.07+431459.5 J083758.07+431459.5 J08375809+4314594                                       21.12pm0.04  19.92pm0.03  18.52pm0.03  17.82pm0.03  17.49pm0.03 26.056pm0.559 02000000c008049 21.624pm0.053 000004014008048 20.097pm0.025 010004014808048 18.568pm0.011 000000014008048 17.732pm0.019 00000401c008048 15.322pm0.038 28.40 14.950pm0.073 15.00 12.660pm      -0.40  9.133pm      -0.40 16.309pm0.086 A 15.834pm0.111 B 15.254pm0.131 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083802.39+452424.7 J083802.40+452424.8 J083802.39+452424.7 J08380241+4524249                                       19.76pm0.04  18.51pm0.03  17.08pm0.03  16.43pm0.03  16.11pm0.03 23.210pm0.382 028010008021011 20.094pm0.017 000000010008010 18.579pm0.009 010000010020010 17.118pm0.006 000000010008010 16.343pm0.008 000000010008010 13.872pm0.026 41.30 13.658pm0.034 32.30 12.109pm       0.90  9.026pm      -0.10 14.851pm0.032 A 14.261pm0.039 A 14.061pm0.048 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083805.51+435735.9 J083805.51+435735.7 J083805.51+435735.9 J08380550+4357362                                       21.41pm0.04  20.17pm0.03  18.80pm0.03  18.21pm0.03  17.92pm0.03 24.585pm0.784 02000000800e501 21.589pm0.061 000004010008000 20.254pm0.034 010004010808000 18.901pm0.014 000004010008000 18.098pm0.022 000004018008000 15.769pm0.048 22.80 15.488pm0.106 10.20 12.656pm      -1.00  8.666pm       0.70 16.818pm0.127 B 16.012pm0.129 B 15.943pm0.234 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083812.53+442434.7 J083812.50+442434.8 J083812.53+442434.7 J08381251+4424349                                       20.16pm0.04  18.93pm0.03  17.24pm0.03  16.45pm0.03  16.06pm0.03 22.586pm0.246 00040001a808111 20.611pm0.025 000004012008010 18.976pm0.011 010000012008010 17.272pm0.006 000000012028010 16.322pm0.008 000000012008010 13.633pm0.026 42.00 13.413pm0.031 34.90 12.492pm       0.30  8.523pm       1.90 14.781pm0.042 A 14.233pm0.045 A 13.893pm0.051 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083911.26+440435.4 J083911.25+440435.6 J083911.26+440435.4 J08391127+4404356                                       19.78pm0.03  18.58pm0.03  17.69pm0.03  17.25pm0.03  17.07pm0.03 23.237pm0.380 028000008008511 20.090pm0.020 000000010808010 18.608pm0.010 010000010029010 17.717pm0.007 000000010008010 17.259pm0.012 000000018808010 15.029pm0.033 33.10 14.912pm0.064 17.10 12.353pm       0.70  9.113pm      -0.10 15.840pm0.090 A 15.366pm0.135 B 15.010pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083915.69+430541.7 J083915.71+430541.9 J083915.69+430541.7 J08391571+4305420                                       20.23pm0.03  18.97pm0.03  17.59pm0.03  16.94pm0.03  16.64pm0.03 22.633pm0.358 04001000a021011 20.599pm0.027 000004012000010 19.101pm0.012 010000012021010 17.625pm0.006 000000012008010 16.870pm0.010 000000012000010 14.462pm0.028 38.80 14.210pm0.044 24.60 12.213pm       0.80  9.065pm      -0.90 15.477pm0.066 A 14.901pm0.085 A 14.811pm0.151 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083928.98+443454.4 J083928.99+443454.7 J083928.98+443454.4 J08392898+4434549                                       20.23pm0.04  19.01pm0.04  17.45pm0.03  16.75pm0.03  16.42pm0.03 22.910pm0.305 000000008008501 20.502pm0.023 000004010008000 19.031pm0.011 010000010008000 17.501pm0.006 000100010028200 16.653pm0.009 000000010008000 14.182pm0.028 39.40 13.983pm0.044 24.70 12.173pm       1.10  8.471pm       1.70 15.257pm0.056 A 14.562pm0.064 A 14.285pm0.091 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J083931.38+441937.6 J083931.39+441937.9 J083931.38+441937.6                                                         22.21pm0.04  20.88pm0.03  19.14pm0.03  18.35pm0.03  17.98pm0.03 24.815pm0.796 020000008800101 22.508pm0.147 000004010000000 20.838pm0.048 010004010000000 19.108pm0.015 000004010008000 18.178pm0.025 000004010000000 15.577pm0.044 24.80 15.987pm0.166  6.50 12.707pm      -1.10  8.870pm       0.50       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084039.50+440312.8 J084039.49+440313.0 J084039.50+440312.8 J08403952+4403130                                       19.52pm0.04  18.35pm0.03  17.60pm0.03  17.20pm0.03  16.99pm0.03 22.809pm0.330 020400018808011 19.988pm0.017 000000010008010 18.596pm0.009 010000010008010 17.739pm0.007 000000010028010 17.189pm0.012 000000010008010 14.893pm0.032 33.90 14.788pm0.061 17.70 12.606pm       0.20  9.054pm      -0.30 15.657pm0.084 A 15.159pm0.115 B 15.030pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084136.08+433426.5 J084136.12+433426.9 J084136.08+433426.5 J08413612+4334273                                       20.13pm0.04  18.90pm0.04  17.39pm0.03  16.74pm0.03  16.43pm0.03 25.405pm0.856 028000008808111 20.490pm0.023 000004010008010 18.992pm0.011 010000010029010 17.495pm0.006 000000010008010 16.670pm0.009 000000010008010 14.170pm0.026 41.40 13.946pm0.037 29.10 12.362pm       0.70  8.911pm      -0.90 15.145pm0.048 A 14.567pm0.069 A 14.357pm0.072 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084152.29+450659.8 J084152.33+450700.2 J084152.29+450659.8                                                         21.07pm0.04  19.89pm0.03  19.18pm0.03  18.83pm0.03  18.68pm0.03 23.937pm0.627 020000008808101 21.240pm0.040 000004010008000 19.918pm0.019 010004010008000 19.188pm0.015 000004010008000 18.767pm0.036 000004010008000 16.829pm0.093 11.70 17.041pm0.420  2.60 12.384pm       0.30  8.522pm       0.90       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084201.85+444409.5 J084201.84+444409.4 J084201.85+444409.5 J08420183+4444092                                       19.72pm0.04  18.54pm0.03  17.46pm0.03  16.99pm0.03  16.77pm0.03 22.613pm0.272 02000000800c001 20.080pm0.019 000004010008000 18.586pm0.009 010000010008000 17.524pm0.006 000000010008000 16.938pm0.011 000000010008000 14.599pm0.031 35.30 14.504pm0.049 22.00 12.735pm      -0.90  8.541pm       1.70 15.619pm0.063 A 14.862pm0.100 A 14.836pm0.100 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084308.49+450430.9 J084308.49+450430.9 J084308.49+450430.9 J08430847+4504310                                       18.96pm0.04  17.73pm0.03  16.42pm0.03  15.87pm0.03  15.58pm0.03 22.031pm0.149 008004018808210 19.211pm0.010 000900010028010 17.789pm0.006 010000010008010 16.485pm0.005 000000010008010 15.794pm0.006 000000010008010 13.467pm0.025 44.20 13.305pm0.030 36.50 11.908pm       2.00  9.068pm      -1.30 14.457pm0.036 A 13.782pm0.043 A 13.574pm0.042 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084349.11+440658.0 J084349.11+440658.1 J084349.11+440658.0 J08434912+4406581                                       19.31pm0.03  18.04pm0.03  16.48pm0.03  15.72pm0.03  15.33pm0.03 21.921pm0.172 020004018008000 19.638pm0.015 000000010028000 18.122pm0.007 010000010008000 16.466pm0.005 000000010008000 15.609pm0.006 000000010008000 13.032pm0.023 47.10 12.839pm0.026 41.70 12.199pm       0.80  8.504pm       0.40 14.073pm0.028 A 13.449pm0.028 A 13.153pm0.030 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084350.44+444755.7 J084350.43+444755.7 J084350.44+444755.7 J08435045+4447557                                       20.87pm0.04  19.71pm0.03  18.35pm0.03  17.72pm0.03  17.41pm0.03 24.359pm0.812 020000008808101 21.210pm0.040 000000010008000 19.737pm0.018 010000010008000 18.412pm0.010 000000011008200 17.604pm0.015 000000018008200 15.322pm0.037 29.10 15.114pm0.081 13.40 12.617pm      -1.20  8.463pm       0.90 16.275pm0.103 A 15.685pm0.138 B 15.468pm0.167 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084356.40+453617.4 J084356.40+453617.4 J084356.40+453617.4 J08435638+4536171                                       20.21pm0.04  19.04pm0.03  17.97pm0.03  17.44pm0.03  17.21pm0.03 23.105pm0.436 02000000880c101 20.475pm0.025 000004010008000 19.107pm0.013 010000010008000 18.001pm0.008 000000010008000 17.404pm0.015 000000010008000 15.179pm0.035 31.20 15.010pm0.074 14.70 12.571pm      -0.60  8.824pm      -0.70 16.000pm0.091 A 15.510pm0.121 B 15.101pm0.124 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084532.78+452206.1 J084532.78+452206.2 J084532.78+452206.1 J08453278+4522062                                       20.06pm0.04  18.87pm0.03  17.70pm0.03  17.16pm0.03  16.91pm0.03 22.926pm0.364 00040001a008011 20.384pm0.024 000004012008010 18.941pm0.011 010000012008010 17.740pm0.007 000000012008010 17.085pm0.012 000000012008010 14.799pm0.030 36.20 14.625pm0.059 18.50 12.160pm       0.80  9.015pm      -1.00 15.681pm0.059 A 15.131pm0.080 A 15.006pm0.117 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084632.17+442830.6 J084632.21+442830.8 J084632.17+442830.6 J08463222+4428308                                       21.13pm0.04  19.86pm0.04  18.02pm0.03  17.17pm0.03  16.75pm0.03 23.846pm0.892 02000000c008049 21.570pm0.060 000004014008248 19.914pm0.019 010004015008248 18.160pm0.009 000000014008048 17.076pm0.011 000000014008048 14.426pm0.028 39.20 14.249pm0.043 25.10 11.780pm       1.60  9.009pm       0.00 15.458pm0.059 A 14.810pm0.069 A 14.605pm0.080 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084632.52+450614.6 J084632.54+450615.0 J084632.52+450614.6 J08463254+4506151                                       19.39pm0.04  18.27pm0.04  16.94pm0.03  16.35pm0.03  16.07pm0.03 22.753pm0.309 020000008008001 19.707pm0.014 000000010008000 18.359pm0.008 010000010008000 17.021pm0.005 000000010008000 16.292pm0.007 000000010008000 13.974pm0.026 42.10 13.837pm0.038 28.50 12.184pm       1.10  8.562pm       1.10 14.937pm0.038 A 14.343pm0.055 A 14.020pm0.046 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084702.32+441354.0 J084702.32+441354.2 J084702.32+441354.0 J08470229+4413544                                       20.56pm0.04  19.34pm0.04  18.40pm0.03  17.96pm0.03  17.73pm0.03 22.825pm0.392 020000008808101 20.835pm0.030 000004010008000 19.381pm0.013 010000010008000 18.434pm0.011 000000010008000 17.881pm0.018 000000010008000 15.701pm0.043 25.10 15.642pm0.113  9.60 12.718pm      -0.40  9.079pm      -0.90 16.614pm0.147 B 16.024pm0.200 C 15.559pm0.178 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084820.54+444320.8 J084820.55+444321.1 J084820.54+444320.8 J08482056+4443209                                       22.59pm0.04  21.37pm0.04  19.50pm0.03  18.58pm0.03  18.17pm0.03 23.965pm1.026 020000008000001 23.274pm0.266 000000008800101 21.338pm0.062 010004010000000 19.584pm0.021 000004010000000 18.487pm0.029 000004010008000 15.874pm0.048 22.50 15.859pm0.134  8.10 12.621pm0.509  2.10  8.903pm       0.60 16.827pm0.153 C 16.054pm0.176 C 15.776pm0.228 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084841.70+435330.9 J084841.70+435331.1 J084841.70+435330.9 J08484171+4353312                                       19.18pm0.04  18.04pm0.04  17.32pm0.04  16.87pm0.03  16.65pm0.03 21.801pm0.182 000004018008018 19.527pm0.012 000100010028018 18.191pm0.007 010000010008018 17.394pm0.006 000000010008018 16.876pm0.011 000000010008018 14.579pm0.029 37.90 14.475pm0.048 22.80 12.830pm      -0.40  9.021pm      -0.40 15.619pm0.063 A 14.864pm0.067 A 14.712pm0.080 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084845.81+442940.9 J084845.82+442940.8 J084845.81+442940.9 J08484583+4429408                                       19.26pm0.04  18.09pm0.03  17.39pm0.03  17.01pm0.03  16.85pm0.03 22.163pm0.172 000004018808100 19.565pm0.013 000000010008000 18.143pm0.007 010000010008000 17.436pm0.006 000000010008000 16.973pm0.011 000000019008000 14.842pm0.032 33.80 14.820pm0.061 17.90 12.356pm       0.10  9.198pm       0.10 15.668pm0.062 A 15.211pm0.071 A 14.769pm0.086 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J084921.27+444949.2 J084921.27+444949.3 J084921.27+444949.2 J08492126+4449493                                       20.52pm0.04  19.33pm0.04  17.81pm0.03  17.07pm0.03  16.72pm0.03 23.246pm0.644 020010008028001 20.950pm0.040 000004010008000 19.450pm0.015 010000010008000 17.897pm0.007 000000010008000 16.981pm0.011 000000010008000 14.542pm0.029 36.90 14.380pm0.048 22.70 12.448pm       0.50  8.752pm       0.30 15.518pm0.070 A 14.991pm0.090 A 14.594pm0.108 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J085007.80+440633.4 J085007.82+440633.1 J085007.80+440633.4 J08500781+4406336                                       21.76pm0.04  20.53pm0.04  19.00pm0.03  18.25pm0.03  17.94pm0.03 23.902pm0.710 020000008000001 22.145pm0.075 000004010000000 20.581pm0.035 010004010000000 19.040pm0.017 000004010000000 18.118pm0.025 000004010000000 15.672pm0.041 26.80 15.507pm0.099 10.90 12.614pm       0.10  9.093pm      -0.20 17.000pm0.196 C 15.878pm0.194 C 16.106pm0.298 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J085039.98+441729.4 J085039.98+441729.6 J085039.98+441729.4 J08503998+4417294                                       21.67pm0.04  20.31pm0.03  18.62pm0.03  17.78pm0.03  17.42pm0.03 23.101pm0.433 020000008829101 21.903pm0.063 000004011808200 20.415pm0.031 010000010008200 18.688pm0.012 000000010029000 17.726pm0.018 000004018008000 15.105pm0.033 32.50 14.965pm0.063 17.20 12.197pm       1.50  9.131pm      -1.10 16.035pm0.088 A 15.496pm0.125 B 15.485pm0.162 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J095422.27+014718.9 J095422.29+014719.0 J095422.27+014718.9 J09542229+0147189 J095422.28+014719.0 J095422.3+014719  18.08pm0.04  17.00pm0.03  16.31pm0.03  15.84pm0.03  15.73pm0.03 20.719pm0.076 000004010008500 18.302pm0.007 000000010028000 16.976pm0.005 010000010008000 16.249pm0.005 000000011028020 15.832pm0.007 000000019808000 13.652pm0.027 40.00 13.628pm0.035 31.20 12.423pm       0.30  8.364pm       1.70 14.547pm0.043 A 13.870pm0.036 A 13.726pm0.051 A 15.016pm0.004 000000 14.545pm0.003 000000 13.893pm0.003 000000 13.706pm0.004 000000 15.898pm0.070 100 14.449pm0.110 100       pm          
WISEA J095459.77+013816.5 J095459.78+013816.6 J095459.77+013816.5                   J095459.79+013816.8                   23.65pm0.06  22.29pm0.04  20.54pm0.03  19.69pm0.03  19.30pm0.04 25.919pm0.673 020000008800101 23.892pm0.452 020000000800101 22.216pm0.163 010004018800100 20.397pm0.052 000004010000000 19.310pm0.090 000004018008000 17.085pm0.126  8.60 16.398pm0.251  4.30 12.636pm      -1.00  9.065pm      -1.70       pm              pm              pm        18.476pm0.051 000000 18.008pm0.051 000000 17.441pm0.052 000000 17.072pm0.071 000000       pm                pm                pm          
WISEA J095556.62+025319.1 J095556.61+025319.1 J095556.62+025319.1 J09555660+0253187 J095556.61+025319.2                   20.49pm0.03  19.33pm0.03  18.44pm0.03  18.00pm0.03  17.77pm0.03 23.084pm0.397 020000008808101 20.750pm0.030 000004010008000 19.401pm0.014 010900010028000 18.471pm0.010 000000010028000 17.928pm0.018 000004010008000 15.683pm0.048 22.40 15.413pm0.116  9.40 12.567pm      -0.60  8.836pm      -0.30 16.647pm0.140 C 16.198pm0.204 C 15.649pm0.243 D 17.145pm0.013 000000 16.611pm0.015 000000 16.017pm0.015 000000 15.851pm0.022 000000       pm                pm                pm          
WISEA J095611.48+020451.5 J095611.50+020451.7 J095611.48+020451.5 J09561150+0204517 J095611.49+020451.6                   18.59pm0.03  17.37pm0.03  16.01pm0.03  15.37pm0.03  15.01pm0.03 21.619pm0.152 0a0004018008000 18.874pm0.009 000000010008000 17.398pm0.006 010000010008000 15.995pm0.004 000000010008000 15.215pm0.006 000000010008000 12.806pm0.023 46.90 12.622pm0.025 43.50 11.865pm0.305  3.60  8.909pm      -0.30 13.790pm0.026 A 13.252pm0.024 A 12.904pm0.034 A 14.330pm0.003 000000 13.751pm0.002 000000 13.216pm0.002 000000 12.933pm0.003 000000       pm                pm                pm          
WISEA J095730.51+020407.0 J095730.53+020406.8 J095730.51+020407.0                   J095730.52+020406.8                   22.74pm0.04  21.41pm0.04  19.77pm0.03  18.98pm0.03  18.68pm0.03 25.540pm0.773 040010008020001 23.153pm0.227 000000008000001 21.557pm0.091 010004010000000 19.784pm0.031 000004010008000 18.824pm0.053 000004010000000 16.495pm0.086 12.60 15.681pm0.148  7.40 12.421pm      -0.30  8.659pm      -0.80       pm              pm              pm        17.981pm0.026 000000 17.379pm0.030 000000 16.809pm0.030 000000 16.516pm0.040 000000       pm                pm                pm          
WISEA J095754.58+021752.2 J095754.59+021752.4 J095754.58+021752.2 J09575461+0217525 J095754.59+021752.5                   20.08pm0.03  18.82pm0.03  17.28pm0.03  16.60pm0.03  16.26pm0.03 23.121pm0.429 02000000880e101 20.433pm0.022 000004010008200 18.876pm0.011 010000010008000 17.356pm0.006 000000011008000 16.505pm0.009 000000018008000 14.024pm0.027 40.90 13.790pm0.037 29.20 12.301pm       0.70  8.875pm      -0.70 14.994pm0.039 A 14.407pm0.050 A 14.213pm0.075 A 15.589pm0.005 000000 15.007pm0.004 000000 14.452pm0.005 000000 14.142pm0.006 000000       pm                pm                pm          
WISEA J095801.76+031245.2 J095801.78+031245.2 J095801.76+031245.2 J09580178+0312451 J095801.77+031245.2                   20.22pm0.04  19.05pm0.03  17.60pm0.03  16.93pm0.03  16.59pm0.03 22.685pm0.324 000800008829501 20.407pm0.023 000004010808000 19.032pm0.011 010000010008000 17.610pm0.006 000000010008000 16.836pm0.009 000000010008000 14.335pm0.029 37.60 14.271pm0.049 22.30 12.514pm       0.80  8.960pm       0.10 15.360pm0.050 A 14.588pm0.046 A 14.334pm0.065 A 15.976pm0.007 000000 15.362pm0.005 000000 14.670pm0.006 000000 14.403pm0.006 000000       pm                pm                pm          
WISEA J095821.50+030242.6 J095821.52+030242.5 J095821.50+030242.6 J09582151+0302424 J095821.51+030242.5                   19.74pm0.03  18.59pm0.03  17.63pm0.03  17.16pm0.03  16.95pm0.03 22.367pm0.249 051ec28f5eb8b85 20.031pm0.018 051eb85c2b85333 18.674pm0.009 052147ae170a51e 17.692pm0.007 051ecf5c2b85852 17.124pm0.011 051eb851ee14e3d 14.826pm0.034 31.80 14.915pm0.081 13.40 11.651pm       1.40  8.498pm       0.90 15.725pm0.087 A 15.106pm0.073 A 14.714pm0.102 A 16.336pm0.009 000000 15.803pm0.007 000000 15.145pm0.008 000000 14.930pm0.009 000000       pm                pm                pm          
WISEA J095831.20+010211.8 J095831.23+010211.8 J095831.20+010211.8 J09583123+0102118 J095831.22+010211.7 J095831.2+010211  21.26pm0.04  20.03pm0.04  18.47pm0.03  17.75pm0.03  17.40pm0.03 23.996pm0.740 020000008008501 21.521pm0.056 000004010008000 20.147pm0.029 010004010008000 18.508pm0.012 000004010008000 17.621pm0.018 000004018008000 15.141pm0.037 29.40 14.895pm0.072 15.20 12.506pm      -1.50  8.833pm       0.10 16.147pm0.094 A 15.655pm0.128 B 15.212pm0.155 C 16.739pm0.010 000000 16.112pm0.008 000000 15.543pm0.010 000000 15.236pm0.013 000000 17.696pm0.140 100 16.093pm0.210 100       pm          
WISEA J095842.37+015722.9 J095842.38+015722.8 J095842.37+015722.9 J09584238+0157227 J095842.38+015722.8 J095842.4+015723  20.40pm0.03  19.18pm0.03  17.97pm0.03  17.45pm0.03  17.19pm0.03 22.926pm0.344 02000000800c001 20.672pm0.026 000004010008000 19.280pm0.015 010000010008000 18.022pm0.008 000000018008000 17.349pm0.015 000000010008000 15.087pm0.037 29.60 14.887pm0.075 14.50 12.220pm       0.50  8.878pm      -0.10 15.909pm0.075 A 15.386pm0.110 B 14.951pm0.124 B 16.538pm0.012 000000 16.009pm0.008 000000 15.436pm0.008 000000 15.175pm0.012 000000 17.425pm0.120 100 15.859pm0.190 100       pm          
WISEA J095859.54+032038.3 J095859.56+032038.1 J095859.54+032038.3 J09585957+0320382 J095859.56+032038.2                   19.84pm0.04  18.57pm0.04  17.33pm0.03  16.76pm0.03  16.47pm0.03 23.341pm0.511 020000008008501 20.140pm0.020 000004011808000 18.646pm0.009 010000010008000 17.381pm0.006 000000010028000 16.651pm0.008 000000018008000 14.297pm0.029 37.00 14.047pm0.043 25.10 12.397pm      -0.60  8.592pm      -0.90 15.246pm0.039 A 14.540pm0.041 A 14.405pm0.071 A 15.803pm0.006 000000 15.260pm0.005 000000 14.712pm0.006 000000 14.421pm0.006 000000       pm                pm                pm          
WISEA J095900.97+020830.5 J095900.98+020830.6 J095900.97+020830.5 J09590097+0208306 J095900.96+020830.5                   19.36pm0.03  18.13pm0.03  17.22pm0.03  16.78pm0.03  16.53pm0.03 21.845pm0.171 000004018008010 19.488pm0.013 000000010028010 18.088pm0.007 010000010008010 17.187pm0.006 000000010008010 16.661pm0.011 000000010008010 14.512pm0.030 35.70 14.370pm0.050 21.80 12.434pm      -0.10  9.036pm      -0.40 15.414pm0.062 A 14.755pm0.060 A 14.496pm0.095 A 16.409pm0.009 400000 15.830pm0.009 400050 14.772pm0.006 400000 14.531pm0.008 400000       pm                pm                pm          
WISEA J095918.34+024304.8 J095918.36+024304.8 J095918.34+024304.8 J09591836+0243049 J095918.35+024304.9                   18.01pm0.04  16.88pm0.03  16.17pm0.03  15.85pm0.03  15.63pm0.03 20.848pm0.060 00000401c008248 18.282pm0.007 000000034008048 16.960pm0.004 010000014008048 16.232pm0.004 000000015008048 15.788pm0.006 000000014008048 13.582pm0.026 42.10 13.518pm0.033 33.20 12.290pm       1.10  8.990pm0.520  2.10 14.435pm0.033 A 13.834pm0.027 A 13.714pm0.047 A 14.969pm0.004 000000 14.455pm0.003 000000 13.878pm0.003 000000 13.663pm0.004 000000       pm                pm                pm          
WISEA J095924.71+032109.9 J095924.73+032110.0 J095924.71+032109.9 J09592475+0321099 J095924.73+032110.1                   22.08pm0.04  20.74pm0.03  18.75pm0.03  17.73pm0.03  17.22pm0.03 23.795pm0.719 020000008808501 22.212pm0.104 000004010008000 20.719pm0.039 010004010008000 18.711pm0.012 000000010008000 17.491pm0.014 000000010008000 14.677pm0.034 32.40 14.532pm0.059 18.50 12.367pm       0.20  8.989pm      -0.30 15.661pm0.067 A 15.160pm0.079 A 14.906pm0.127 B 16.445pm0.010 000000 15.735pm0.007 000000 15.182pm0.008 000000 14.781pm0.008 000000       pm                pm                pm          
WISEA J095928.43+024735.9 J095928.46+024735.8 J095928.43+024735.9                   J095928.46+024736.0                   21.62pm0.04  20.42pm0.04  19.07pm0.03  18.43pm0.03  18.18pm0.03 24.052pm0.645 02000000c008049 21.883pm0.069 000004014008048 20.394pm0.033 010004014008048 19.093pm0.018 000004014008048 18.349pm0.030 000004014008048 16.367pm0.080 13.60 16.004pm0.183  5.90 12.310pm      -0.20  8.863pm       0.20       pm              pm              pm        17.580pm0.018 000000 17.028pm0.020 000000 16.559pm0.022 000000 16.255pm0.032 000000       pm                pm                pm          
WISEA J095942.97+013926.7 J095942.99+013926.6 J095942.97+013926.7 J09594297+0139263 J095942.99+013926.8 J095942.9+013926  21.35pm0.03  20.13pm0.03  18.65pm0.03  17.97pm0.03  17.64pm0.03 23.015pm0.463 000000009808501 21.586pm0.059 000004010008000 20.291pm0.028 010904019028200 18.662pm0.012 000000010008000 17.822pm0.023 000004019008000 15.449pm0.042 25.80 15.324pm0.101 10.70 12.253pm       0.60  8.805pm      -1.10 16.508pm0.132 B 15.693pm0.129 B 16.071pm      U 16.952pm0.013 000000 16.391pm0.011 000000 15.842pm0.012 000000 15.541pm0.017 000000 18.266pm0.180 100       pm                pm          
WISEA J095943.23+031739.3 J095943.24+031739.2 J095943.23+031739.3 J09594323+0317394 J095943.23+031739.2                   22.23pm0.04  20.99pm0.03  19.47pm0.03  18.68pm0.03  18.34pm0.03 24.597pm0.919 020000008000001 22.641pm0.149 000004010000000 20.968pm0.048 010004010000000 19.442pm0.019 000004010008000 18.501pm0.028 000004010000000 16.040pm0.061 17.70 15.795pm0.149  7.30 12.359pm       0.10  8.555pm       0.70 16.650pm      U 16.122pm0.146 C 16.976pm      U 17.653pm0.023 000000 17.019pm0.018 000000 16.342pm0.022 000000 16.079pm0.021 000000       pm                pm                pm          
WISEA J100008.41+005534.2 J100008.42+005534.0 J100008.41+005534.2                   J100008.43+005534.0                   21.05pm0.03  19.90pm0.03  18.79pm0.03  18.22pm0.03  17.99pm0.03 24.610pm1.039 020000008820111 21.351pm0.055 000000010000010 20.010pm0.024 010000010000010 18.799pm0.014 000004010000010 18.236pm0.030 000004010008010 15.822pm0.051 21.40 15.647pm0.133  8.20 12.598pm      -1.40  9.015pm      -0.20       pm              pm              pm        17.304pm0.016 000010 16.798pm0.013 000000 16.302pm0.019 000010 16.020pm0.027 000000       pm                pm                pm          
WISEA J100022.67+004334.6 J100022.68+004334.7 J100022.67+004334.6                   J100022.67+004334.7                   21.82pm0.04  20.61pm0.03  19.12pm0.03  18.38pm0.03  18.05pm0.03 25.099pm0.647 020000008020001 22.151pm0.087 000004010008000 20.643pm0.035 010004010000000 19.135pm0.017 000004010008000 18.209pm0.024 000004018008200 15.809pm0.052 20.80 15.902pm0.163  6.70 12.468pm       0.10  8.756pm      -1.20       pm              pm              pm        17.362pm0.016 000000 16.741pm0.013 000000 16.145pm0.017 000000 15.804pm0.031 000000       pm                pm                pm          
WISEA J100031.55+032820.9 J100031.59+032821.0 J100031.55+032820.9 J10003157+0328212 J100031.58+032821.1                   20.94pm0.04  19.70pm0.03  18.15pm0.03  17.41pm0.03  17.09pm0.03 24.545pm0.974 05251eb85347c2b 21.295pm0.046 051eb85c2b85333 19.743pm0.018 052147ae170a3d7 18.159pm0.008 051eb851ee148f5 17.290pm0.012 051eb851ee148fb 14.765pm0.034 32.30 14.606pm0.066 16.50 11.985pm       1.10  8.770pm      -0.20 15.965pm0.095 A 15.313pm0.114 B 14.850pm0.135 B 16.433pm0.009 000000 15.810pm0.007 000000 15.288pm0.009 000000 14.981pm0.009 000000       pm                pm                pm          
WISEA J100052.90+015714.1 J100052.93+015714.0 J100052.90+015714.1 J10005293+0157141 J100052.91+015714.3 J100052.9+015714  22.36pm0.04  20.97pm0.03  18.70pm0.03  17.69pm0.03  17.15pm0.03 25.136pm0.946 028000008008511 22.913pm0.204 000004018008010 21.101pm0.058 010004010008010 18.897pm0.015 000004010008010 17.960pm0.024 000004010008010 14.660pm0.030 36.00 14.442pm0.050 21.80 12.810pm      -0.50  8.893pm       0.60 15.736pm0.089 A 15.207pm0.107 A 14.859pm0.131 B 16.436pm0.010 000000 15.709pm0.008 000000 15.176pm0.007 000000 14.772pm0.010 000000 17.603pm0.140 100 15.709pm0.200  99       pm          
WISEA J100209.55+020725.8 J100209.55+020726.1 J100209.55+020725.8 J10020956+0207262 J100209.55+020726.1                   21.21pm0.04  19.93pm0.03  18.45pm0.03  17.80pm0.03  17.48pm0.03 26.163pm0.426 020000008808101 21.490pm0.052 000004010808200 19.975pm0.022 010004010008000 18.505pm0.011 000000010008000 17.688pm0.021 000004019008200 15.344pm0.043 25.40 15.133pm0.094 11.50 12.144pm       0.80  8.636pm       0.90 16.173pm0.111 B 15.562pm0.119 B 15.243pm      U 16.822pm0.011 000000 16.238pm0.010 000000 15.728pm0.012 000000 15.429pm0.015 000000       pm                pm                pm          
WISEA J100316.24+010905.8 J100316.23+010906.9 J100316.24+010905.8 J10031625+0109069 J100316.25+010906.7 J100316.2+010907  20.11pm0.03  18.89pm0.03  17.96pm0.03  17.50pm0.03  17.30pm0.03 22.267pm0.205 0a0004010000010 20.343pm0.021 000004010000010 18.933pm0.010 010004010000010 17.987pm0.008 000000010008010 17.428pm0.015 000000010000010 15.070pm0.035 30.80 15.102pm0.084 12.90 11.857pm       2.00  9.041pm      -0.60 16.220pm0.116 B 15.609pm0.144 B 15.384pm0.218 D 16.633pm0.009 000000 16.134pm0.008 000000 15.579pm0.010 000000 15.356pm0.017 000000 17.269pm0.100 100 16.236pm0.220 100       pm          
WISEA J100329.48+030208.4 J100329.49+030208.6 J100329.48+030208.4 J10032947+0302088 J100329.49+030208.7                   19.31pm0.04  18.21pm0.03  17.49pm0.03  17.14pm0.03  16.94pm0.03 21.881pm0.153 000904018828500 19.527pm0.013 000000010008000 18.245pm0.007 010000010008000 17.515pm0.006 000000010028000 17.069pm0.011 000000010008000 14.922pm0.033 33.00 14.920pm0.079 13.70 12.257pm       0.60  8.595pm       0.70 15.699pm0.074 A 15.113pm0.085 A 14.912pm0.131 B 16.308pm0.008 000000 15.825pm0.007 000000 15.179pm0.008 000000 15.012pm0.009 000000       pm                pm                pm          
WISEA J100514.79+013602.2 J100514.79+013602.4 J100514.79+013602.2 J10051479+0136022 J100514.76+013601.8                   19.03pm0.03  17.77pm0.03  16.82pm0.03  16.37pm0.03  16.14pm0.03 22.318pm0.204 000004019808500 19.397pm0.012 000000011008000 17.835pm0.006 010000011008200 16.864pm0.005 000000019008200 16.310pm0.008 000000019008200 14.040pm0.028 38.90 13.896pm0.038 28.40 11.804pm       1.70  9.150pm      -1.60 15.015pm0.039 A 14.397pm0.039 A 14.114pm0.070 A 17.346pm0.019 408040       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J103844.55+585501.9 J103844.56+585502.1 J103844.55+585501.9 J10384456+5855021                                       19.65pm0.03  18.38pm0.03  17.36pm0.03  16.87pm0.03  16.67pm0.03 22.590pm0.286 000000008028001 19.926pm0.016 000004010008000 18.447pm0.008 010000010008000 17.392pm0.006 000000019008200 16.774pm0.011 000900010028000 14.640pm0.029 37.80 14.490pm0.047 23.10 12.337pm       1.30  8.705pm       0.60 15.529pm0.057 A 14.957pm0.090 A 14.776pm0.109 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J103933.15+565604.1 J103933.19+565604.3 J103933.15+565604.1 J10393320+5656043                                       20.37pm0.04  19.22pm0.04  17.67pm0.03  17.00pm0.03  16.61pm0.03 23.552pm0.536 020000008028501 20.733pm0.025 000004010028000 19.269pm0.013 010000010008000 17.701pm0.007 000000011808000 16.806pm0.009 000000010008000 14.331pm0.027 40.00 14.094pm0.038 28.90 12.745pm       0.00  9.176pm      -1.10 15.347pm0.050 A 14.610pm0.048 A 14.553pm0.079 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104124.61+573736.0 J104124.56+573736.3 J104124.61+573736.0 J10412456+5737360                                       21.14pm0.04  19.92pm0.03  18.29pm0.03  17.49pm0.03  17.13pm0.03 24.265pm0.786 020000008008501 21.449pm0.047 000004011800200 19.990pm0.021 010004010008000 18.310pm0.009 000000010008000 17.401pm0.014 000000018008000 14.840pm0.031 34.50 14.618pm0.052 21.00 12.258pm       1.20  9.142pm      -0.70 15.785pm0.067 A 15.105pm0.106 A 15.026pm0.114 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104158.19+572613.6 J104158.20+572613.9 J104158.19+572613.6 J10415821+5726138                                       19.88pm0.03  18.73pm0.03  17.51pm0.03  16.98pm0.03  16.71pm0.03 22.757pm0.257 028000008008211 20.230pm0.017 000000010008010 18.827pm0.010 010000010008010 17.562pm0.006 000000010028010 16.913pm0.010 000000010008010 14.582pm0.028 38.50 14.481pm0.048 22.40 12.391pm       1.00  9.025pm       0.40 15.489pm0.065 A 15.006pm0.079 A 14.755pm0.092 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104242.21+591030.7 J104242.25+591030.9 J104242.21+591030.7 J10424223+5910306                                       21.26pm0.04  20.05pm0.03  18.51pm0.03  17.76pm0.03  17.43pm0.03 25.398pm0.678 020000008828101 21.403pm0.050 000004010008000 20.077pm0.026 010004010008000 18.552pm0.012 000004010008000 17.657pm0.018 000004010008000 15.122pm0.035 30.90 14.952pm0.065 16.60 12.615pm0.521  2.10  9.101pm      -0.90 15.993pm0.078 A 15.575pm0.152 B 15.256pm0.156 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104322.98+580056.1 J104323.00+580056.2 J104322.98+580056.1 J10432300+5800562                                       17.97pm0.04  16.77pm0.04  16.05pm0.03  15.68pm0.03  15.41pm0.03 20.805pm0.064 000004019008000 18.397pm0.007 000000011808000 17.001pm0.005 010000011808000 16.157pm0.005 000000011808200 15.637pm0.006 000000011008000 13.351pm0.025 44.10 13.306pm0.028 38.20 12.121pm       2.00  9.179pm      -0.50 14.366pm0.034 A 13.631pm0.037 A 13.518pm0.046 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104341.02+575652.8 J104341.03+575652.8 J104341.02+575652.8 J10434104+5756528                                       19.13pm0.04  17.92pm0.04  17.04pm0.03  16.52pm0.03  16.29pm0.03 21.813pm0.134 000004018008500 19.374pm0.011 000000011008200 17.981pm0.007 010000010008000 17.030pm0.005 000000011008200 16.439pm0.008 000000018008000 14.149pm0.027 40.50 14.026pm0.037 29.10 12.111pm0.241  4.50  8.807pm       1.20 15.033pm0.044 A 14.488pm0.057 A 14.277pm0.067 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104423.39+592750.0 J104423.43+592750.2 J104423.39+592750.0 J10442342+5927503                                       18.52pm0.04  17.40pm0.03  16.67pm0.03  16.32pm0.03  16.16pm0.03 21.473pm0.124 000004018008500 18.854pm0.009 000000010008000 17.515pm0.005 010000010008000 16.759pm0.005 000000010008000 16.282pm0.008 000000010008000 14.175pm0.027 39.60 14.094pm0.040 27.20 12.352pm       0.80  8.890pm       0.30 15.102pm0.050 A 14.330pm0.048 A 14.327pm0.067 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104446.91+564837.0 J104446.92+564837.4 J104446.91+564837.0                                                         22.18pm0.04  21.01pm0.03  19.58pm0.03  18.93pm0.03  18.64pm0.03 25.175pm0.628 020000008828101 22.429pm0.102 000004018808100 20.974pm0.044 010004010008000 19.561pm0.021 000004010008000 18.679pm0.033 000004018008000 16.232pm0.056 19.30 15.792pm0.113  9.60 12.457pm       0.70  9.278pm      -1.40       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104500.17+583751.6 J104500.18+583751.6 J104500.17+583751.6 J10450017+5837517                                       20.25pm0.04  19.05pm0.03  17.88pm0.03  17.33pm0.03  17.08pm0.03 23.612pm0.483 02000000d008549 20.529pm0.022 000004015808048 19.102pm0.011 010000015808248 17.926pm0.008 00000001d008248 17.260pm0.011 00000001d008248 14.956pm0.032 34.00 14.857pm0.054 20.00 12.445pm       0.90  9.262pm      -0.80 15.954pm0.071 A 15.279pm0.086 A 15.010pm0.132 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104541.81+592041.1 J104541.88+592041.3 J104541.81+592041.1 J10454189+5920411                                       19.81pm0.04  18.56pm0.04  16.95pm0.03  16.18pm0.03  15.80pm0.03 22.730pm0.293 020800009028501 20.106pm0.020 000004019008000 18.652pm0.009 010000011808000 17.004pm0.005 000000019028000 16.081pm0.007 000000019008000 13.505pm0.025 43.90 13.319pm0.030 36.40 12.296pm0.491  2.20  8.592pm       0.80 14.539pm0.033 A 13.884pm0.041 A 13.649pm0.048 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104624.48+570109.6 J104624.48+570109.6 J104624.48+570109.6 J10462450+5701096                                       19.25pm0.03  18.05pm0.03  17.20pm0.03  16.81pm0.03  16.61pm0.03 21.749pm0.137 000004018008000 19.543pm0.013 000000010008000 18.108pm0.007 010000010008000 17.227pm0.005 000000010008000 16.737pm0.009 000000010008000 14.559pm0.029 37.90 14.500pm0.044 24.50 12.651pm       0.50  9.211pm      -0.50 15.412pm0.051 A 14.753pm0.062 A 14.444pm0.067 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104625.20+581902.1 J104625.21+581902.3 J104625.20+581902.1 J10462521+5819026                                       21.18pm0.04  20.11pm0.03  18.84pm0.03  18.31pm0.03  18.05pm0.03 23.162pm0.416 020000008828001 21.551pm0.054 000004010008000 20.074pm0.023 010004010008000 18.886pm0.013 000000010008000 18.155pm0.021 000004018008000 16.115pm0.053 20.40 16.165pm0.174  6.20 12.828pm      -1.40  9.117pm      -0.40 16.645pm0.120 B 16.060pm0.168 C 16.035pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104629.79+583033.1 J104629.81+583033.1 J104629.79+583033.1 J10462979+5830331                                       20.15pm0.04  18.97pm0.03  17.54pm0.03  16.90pm0.03  16.62pm0.03 22.454pm0.203 000004018808500 20.481pm0.021 000000010808000 19.083pm0.011 010000010008000 17.621pm0.007 000000010008000 16.853pm0.009 000000010008000 14.441pm0.029 37.90 14.283pm0.042 25.80 12.082pm       1.80  8.419pm       1.70 15.391pm0.044 A 14.802pm0.059 A 14.720pm0.075 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104633.88+574103.6 J104633.92+574103.7 J104633.88+574103.6 J10463392+5741039                                       19.27pm0.03  18.03pm0.03  16.56pm0.03  15.95pm0.03  15.59pm0.03 22.646pm0.238 020000008808001 19.644pm0.012 000000010808000 18.176pm0.007 010000010008200 16.668pm0.005 000000010008020 15.856pm0.007 000000019808000 13.386pm0.024 44.50 13.192pm0.027 40.00 12.376pm       0.60  9.084pm      -1.20 14.420pm0.035 A 13.822pm0.040 A 13.507pm0.033 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104644.83+583921.6 J104644.80+583921.9 J104644.83+583921.6 J10464480+5839221                                       21.51pm0.04  20.32pm0.03  18.76pm0.03  18.06pm0.03  17.71pm0.03 23.581pm0.475 04000000c008549 21.833pm0.062 000004014008048 20.399pm0.024 010004014008048 18.780pm0.012 000000014008048 17.966pm0.017 000000014008048 15.379pm0.036 29.80 15.149pm0.074 14.70 12.525pm       0.80  8.892pm       0.40 16.443pm0.110 B 16.002pm0.175 C 15.606pm0.163 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104655.68+575012.7 J104655.67+575012.6 J104655.68+575012.7 J10465566+5750125                                       19.58pm0.04  18.34pm0.03  16.95pm0.03  16.33pm0.03  16.03pm0.03 22.850pm0.262 020000008008501 19.901pm0.014 000000010008000 18.394pm0.008 010000010008000 16.982pm0.005 000000010008000 16.234pm0.008 000000019008200 13.852pm0.026 41.70 13.627pm0.031 35.50 12.686pm       0.20  9.143pm      -0.30 14.809pm0.034 A 14.184pm0.047 A 13.964pm0.045 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104703.46+582555.8 J104703.45+582555.8 J104703.46+582555.8 J10470343+5825556                                       21.09pm0.04  19.91pm0.03  18.56pm0.03  17.92pm0.03  17.63pm0.03 23.154pm0.404 000000008808001 21.425pm0.050 000004010808200 20.015pm0.021 010004010008000 18.620pm0.011 000000010008000 17.879pm0.017 000004010008000 15.474pm0.039 27.70 15.387pm0.084 13.00 12.383pm       1.30  9.163pm      -0.80 16.426pm0.094 A 15.533pm0.128 B 15.511pm0.152 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104757.25+564302.5 J104757.31+564302.5 J104757.25+564302.5 J10475732+5643025                                       20.92pm0.03  19.60pm0.03  17.74pm0.03  16.90pm0.03  16.48pm0.03 23.734pm0.585 020000009808501 21.106pm0.040 000004011808300 19.594pm0.016 010000011808000 17.719pm0.007 000000019028000 16.730pm0.009 000000019008200 14.054pm0.026 42.10 13.811pm0.035 31.40 11.997pm       2.00  9.184pm      -0.20 15.228pm0.047 A 14.616pm0.063 A 14.191pm0.054 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104855.15+565308.2 J104855.15+565307.9 J104855.15+565308.2 J10485513+5653077                                       21.91pm0.04  20.61pm0.03  18.71pm0.03  17.81pm0.03  17.39pm0.03 23.072pm0.325 020000008008001 22.394pm0.093 000004010008000 20.721pm0.033 010004010008000 18.833pm0.012 000004010008000 17.718pm0.016 000004010008000 14.933pm0.032 33.80 14.745pm0.052 20.90 12.323pm       1.50  8.777pm       0.80 16.016pm0.095 A 15.427pm0.134 B 15.033pm0.120 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104902.43+571537.5 J104902.43+571537.5 J104902.43+571537.5                                                         21.39pm0.04  20.26pm0.03  18.78pm0.03  18.15pm0.03  17.82pm0.03 23.709pm0.632 020000008808501 21.641pm0.057 000004010808000 20.285pm0.027 010004010008000 18.821pm0.012 000000010008000 17.988pm0.019 000004010008200 15.684pm0.044 24.80 15.559pm0.093 11.70 12.997pm      -0.40  8.659pm       1.10       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104908.96+564946.4 J104908.97+564946.4 J104908.96+564946.4 J10490896+5649463                                       18.93pm0.04  17.76pm0.03  16.80pm0.03  16.35pm0.03  16.16pm0.03 21.604pm0.110 000004010828100 19.169pm0.011 000000011808000 17.803pm0.006 010000010028000 16.830pm0.005 000000010008000 16.301pm0.007 000000010008000 14.038pm0.026 41.30 14.082pm0.037 29.20 12.627pm      -1.50  9.163pm      -0.50 15.031pm0.048 A 14.322pm0.053 A 14.163pm0.065 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104946.22+573026.7 J104946.19+573026.5 J104946.22+573026.7 J10494618+5730267                                       20.88pm0.03  19.65pm0.03  18.18pm0.03  17.49pm0.03  17.18pm0.03 24.047pm0.648 020000008808211 21.159pm0.034 000004010008010 19.703pm0.016 010000010008010 18.234pm0.008 000000010008010 17.359pm0.012 000000010008010 14.885pm0.031 34.90 14.684pm0.052 21.00 12.196pm       1.30  9.188pm      -1.40 15.933pm0.089 A 15.405pm0.123 B 14.937pm0.116 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J104959.75+585919.1 J104959.72+585919.2 J104959.75+585919.1 J10495971+5859190                                       21.11pm0.04  19.82pm0.03  18.73pm0.03  18.25pm0.03  18.01pm0.03 23.437pm0.564 000000008808111 21.427pm0.054 000904010028010 19.893pm0.020 010004010008010 18.811pm0.013 000000010008010 18.226pm0.025 000004018008010 15.790pm0.046 23.70 15.637pm0.109  9.90 12.666pm      -0.10  9.065pm      -0.90 16.584pm0.170 C 16.091pm      U 15.587pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J105130.40+572218.9 J105130.41+572218.9 J105130.40+572218.9 J10513041+5722190                                       19.34pm0.03  18.15pm0.03  17.14pm0.03  16.63pm0.03  16.40pm0.03 22.493pm0.244 020000008008501 19.573pm0.013 000000010008000 18.170pm0.007 010000010008000 17.145pm0.005 000000011808000 16.532pm0.008 000000010008000 14.250pm0.027 40.20 14.167pm0.038 28.40 12.373pm       1.10  9.278pm      -0.20 15.249pm0.046 A 14.496pm0.050 A 14.318pm0.062 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J105307.14+585939.3 J105307.16+585939.0 J105307.14+585939.3                                                         22.26pm0.04  21.00pm0.03  19.31pm0.03  18.53pm0.03  18.18pm0.03 23.634pm0.536 020000008000501 22.801pm0.131 000004010808120 21.128pm0.041 010004010000000 19.369pm0.017 000004010008000 18.427pm0.024 000004010008000 15.922pm0.051 21.50 15.755pm0.128  8.50 12.716pm      -0.10  8.960pm      -2.60       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J105426.72+572030.5 J105426.73+572030.6 J105426.72+572030.5 J10542673+5720304                                       19.99pm0.03  18.85pm0.03  17.90pm0.03  17.48pm0.03  17.27pm0.03 23.021pm0.391 020000008808101 20.248pm0.022 000004010008000 18.878pm0.011 010000010008000 17.934pm0.007 000000010008000 17.417pm0.013 000000018008000 15.192pm0.033 32.60 15.292pm0.079 13.80 13.065pm      -1.50  9.155pm       0.30 16.013pm0.084 A 15.368pm0.109 B 15.179pm0.123 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J105633.65+574054.5 J105633.64+574054.4 J105633.65+574054.5 J10563364+5740543                                       19.60pm0.04  18.35pm0.03  17.48pm0.03  17.05pm0.03  16.86pm0.03 23.015pm0.356 020400012008011 19.931pm0.015 000000012008010 18.423pm0.008 010000012028010 17.491pm0.006 000000012008010 16.984pm0.010 000000012008010 14.808pm0.030 36.00 14.730pm0.053 20.30 12.427pm       0.80  9.290pm      -0.20 15.678pm0.071 A 15.142pm0.093 A 14.922pm0.105 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J105736.95+583131.8 J105737.02+583131.4 J105736.95+583131.8 J10573698+5831312                                       21.25pm0.04  20.04pm0.03  18.68pm0.03  18.03pm0.03  17.74pm0.03 23.328pm0.586 020000008808101 21.550pm0.052 000004010808200 20.122pm0.023 010004010008200 18.721pm0.012 000000010008000 17.959pm0.022 000004010008000 15.253pm0.035 31.10 14.968pm0.063 17.20 12.525pm       0.20  9.234pm      -0.80 16.477pm0.105 B 16.423pm0.234 D 15.936pm0.249 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J105815.77+575558.5 J105815.79+575558.4 J105815.77+575558.5 J10581579+5755584                                       21.21pm0.04  19.95pm0.03  18.35pm0.03  17.60pm0.03  17.30pm0.03 23.279pm0.530 020000008008501 21.571pm0.054 000004010008000 20.080pm0.022 010004010008000 18.415pm0.009 000000010008000 17.507pm0.016 000000010008000 14.974pm0.032 33.50 14.819pm0.061 17.70 12.551pm      -1.00  9.069pm      -0.70 16.004pm0.082 A 15.207pm0.076 A 15.261pm0.133 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121243.98+462741.1 J121243.97+462740.6 J121243.98+462741.1                                                         22.36pm0.04  21.18pm0.04  19.61pm0.04  18.84pm0.03  18.50pm0.04 25.343pm0.701 020000008800101 22.937pm0.149 000004018008000 21.361pm0.057 010004010000000 19.693pm0.023 000004010000000 18.753pm0.033 000004018008200 16.125pm0.056 19.30 15.817pm0.136  8.00 12.720pm       0.10  9.098pm      -0.20       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121253.93+464100.2 J121253.94+464100.2 J121253.93+464100.2 J12125394+4641004                                       19.70pm0.04  18.53pm0.04  17.10pm0.03  16.41pm0.03  16.09pm0.03 22.187pm0.201 02999a002667333 19.990pm0.016 000000010008000 18.606pm0.009 010000010008000 17.082pm0.005 000900010028000 16.293pm0.007 000000010008000 13.977pm0.027 40.90 13.775pm0.034 32.20 12.561pm       0.70  8.466pm       2.00 14.975pm0.046 A 14.322pm0.045 A 14.248pm0.061 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121427.69+470820.6 J121427.70+470820.7 J121427.69+470820.6 J12142770+4708211                                       18.95pm0.03  17.71pm0.03  16.80pm0.03  16.37pm0.03  16.13pm0.03 21.807pm0.134 00000001980c200 19.228pm0.010 000000010008000 17.761pm0.006 010000010008000 16.845pm0.005 000000010008000 16.288pm0.008 000000019008200 14.064pm0.026 41.70 13.981pm0.036 29.90 12.478pm       0.60  9.063pm      -0.30 14.978pm0.038 A 14.333pm0.057 A 14.216pm0.053 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121506.78+460753.2 J121506.82+460753.3 J121506.78+460753.2 J12150683+4607534                                       19.86pm0.04  18.64pm0.04  17.19pm0.04  16.46pm0.03  16.12pm0.03 23.116pm0.568 02000000800a201 20.134pm0.019 000004010008000 18.722pm0.010 010000010008000 17.185pm0.005 000000010008000 16.360pm0.008 000000018028200 13.843pm0.026 41.40 13.680pm0.032 33.50 12.749pm       0.30  9.082pm       0.20 14.932pm0.037 A 14.272pm0.041 A 13.944pm0.049 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121726.04+455553.4 J121726.06+455553.4 J121726.04+455553.4 J12172606+4555534                                       18.99pm0.04  17.75pm0.04  16.28pm0.17  15.69pm0.03  15.37pm0.03 22.365pm0.224 0a0000008008001 19.321pm0.011 000000011808000 17.820pm0.006 010000010008200 16.384pm0.005 000000010008000 15.615pm0.006 000000010008000 13.183pm0.023 46.70 12.983pm0.025 43.70 12.668pm0.470  2.30  8.903pm       0.80 14.181pm0.030 A 13.637pm0.032 A 13.291pm0.029 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121818.97+461134.9 J121818.97+461135.4 J121818.97+461134.9 J12181898+4611357                                       21.49pm0.04  20.32pm0.04  19.01pm0.03  18.39pm0.03  18.10pm0.03 22.716pm0.408 020000008008001 21.721pm0.063 000004010008000 20.390pm0.029 010004010008000 19.066pm0.016 000004010028000 18.315pm0.027 000004018008000 15.856pm0.046 23.40 15.690pm0.106 10.20 12.501pm       0.90  9.153pm       0.00 16.727pm0.148 B 16.136pm0.203 C 15.066pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121910.13+474306.6 J121910.20+474306.4 J121910.13+474306.6 J12191022+4743063                                       20.06pm0.04  18.80pm0.03  17.20pm0.03  16.46pm0.03  16.12pm0.03 22.785pm0.336 028000008808111 20.406pm0.020 000004010021010 18.859pm0.010 010000010000010 17.254pm0.006 000000010008010 16.348pm0.009 000000010008010 13.832pm0.025 43.80 13.614pm0.030 36.50 12.838pm      -1.10  8.875pm       0.30 14.889pm0.032 A 14.377pm0.052 A 14.065pm0.052 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121917.75+470105.2 J121917.75+470105.3 J121917.75+470105.2 J12191775+4701055                                       18.84pm0.05  17.91pm0.04  16.48pm0.06  15.91pm0.04  15.58pm0.04 21.892pm0.150 000004018008010 19.269pm0.011 000000010008010 17.912pm0.007 010000010008010 16.563pm0.005 000000010008010 15.819pm0.007 000000010028010 13.473pm0.024 45.10 13.323pm0.030 36.40 12.028pm       1.40  9.063pm      -0.40 14.495pm0.036 A 13.848pm0.044 A 13.671pm0.045 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J121936.85+482844.7 J121936.90+482844.7 J121936.85+482844.7 J12193693+4828447                                       19.99pm0.04  18.72pm0.03  17.11pm0.03  16.32pm0.03  15.95pm0.03 22.559pm0.311 008404018008511 20.353pm0.022 000004010008010 18.843pm0.010 010000010008010 17.160pm0.005 000000010008010 16.234pm0.007 000000010028010 13.666pm0.026 42.00 13.441pm0.031 35.00 12.620pm      -0.40  9.109pm      -0.60 14.705pm0.032 A 14.177pm0.034 A 13.787pm0.040 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122014.75+482842.8 J122014.76+482842.7 J122014.75+482842.8 J12201478+4828428                                       19.57pm0.04  18.43pm0.04  17.20pm0.03  16.63pm0.03  16.37pm0.03 22.205pm0.233 020000008008501 19.899pm0.017 000000011808000 18.563pm0.008 010000010008000 17.276pm0.006 000000010008000 16.597pm0.009 000000019808000 14.209pm0.027 40.70 14.128pm0.040 27.30 12.074pm       1.20  8.625pm       1.20 15.198pm0.053 A 14.638pm0.068 A 14.351pm0.083 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122054.67+473402.0 J122054.70+473402.2 J122054.67+473402.0 J12205469+4734020                                       21.91pm0.04  20.70pm0.03  19.08pm0.03  18.39pm0.03  18.02pm0.03 24.123pm0.820 020000008008001 22.399pm0.105 000004010808100 20.788pm0.037 010004010008000 19.179pm0.015 000004010008000 18.283pm0.027 000004018008000 15.767pm0.044 24.60 15.781pm0.120  9.10 12.950pm      -0.10  9.168pm      -1.50 16.937pm0.158 C 15.987pm0.147 B 15.913pm0.218 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122151.32+461726.9 J122151.37+461726.8 J122151.32+461726.9 J12215139+4617268                                       19.68pm0.03  18.39pm0.03  16.65pm0.03  15.81pm0.03  15.38pm0.03 21.966pm0.161 000004018008000 19.939pm0.018 000004010008000 18.460pm0.008 010000010008000 16.703pm0.004 000000019008200 15.682pm0.006 000000010008000 13.052pm0.023 46.40 12.832pm0.026 41.60 12.126pm       1.40  9.356pm      -1.80 14.162pm0.036 A 13.560pm0.037 A 13.251pm0.029 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122322.42+472424.4 J122322.43+472424.2 J122322.42+472424.4 J12232241+4724241                                       22.29pm0.04  20.92pm0.03  19.20pm0.03  18.42pm0.03  18.04pm0.03 24.821pm0.755 020000008808101 22.564pm0.101 000004018008000 20.958pm0.041 010004010008000 19.240pm0.015 000004010008000 18.277pm0.024 000004010008000 15.696pm0.043 25.50 15.578pm0.103 10.50 12.925pm      -1.50  8.570pm       1.50 16.821pm0.149 C 16.190pm0.222 D 15.775pm0.225 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122502.46+462844.3 J122502.46+462844.2 J122502.46+462844.3 J12250250+4628440                                       19.84pm0.04  18.75pm0.04  18.03pm0.03  17.68pm0.06  17.45pm0.03 22.337pm0.209 000000018808500 19.992pm0.017 000004010008000 18.725pm0.009 010000010008000 18.019pm0.008 000000010008000 17.546pm0.015 000000018008000 15.454pm0.038 28.70 15.357pm0.081 13.40 12.686pm       0.40  8.835pm       0.90 16.291pm0.100 A 15.426pm0.125 B 15.488pm0.170 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122526.71+464808.7 J122526.72+464808.4 J122526.71+464808.7                                                         22.12pm0.04  20.86pm0.03  19.25pm0.03  18.50pm0.03  18.17pm0.03 23.056pm0.453 020000008000501 22.743pm0.172 000000018808100 20.762pm0.038 010004010000000 19.265pm0.018 000004010008000 18.363pm0.026 000004018008000 15.853pm0.045 23.90 15.909pm0.130  8.30 12.574pm       0.10  9.268pm      -0.20       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122550.94+472917.2 J122550.94+472917.2 J122550.94+472917.2 J12255095+4729171                                       19.81pm0.04  18.61pm0.04  17.59pm0.03  17.15pm0.03  16.89pm0.03 23.101pm0.379 020000008808011 20.028pm0.017 000000010008010 18.629pm0.009 010000010008010 17.624pm0.007 000000010008010 17.051pm0.012 000000010008010 14.789pm0.030 35.90 14.694pm0.057 19.00 12.145pm       1.70  8.784pm       1.00 15.784pm0.076 A 15.123pm0.094 A 14.905pm0.087 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J122754.82+472024.8 J122754.81+472025.0 J122754.82+472024.8 J12275480+4720249                                       20.30pm0.04  19.10pm0.04  17.76pm0.03  17.17pm0.03  16.88pm0.03 22.831pm0.310 020000008808501 20.597pm0.023 000004010008000 19.140pm0.012 010000010008000 17.787pm0.007 000000010008000 17.065pm0.012 000000019008200 14.741pm0.030 35.80 14.550pm0.048 22.50 12.537pm       0.70  9.286pm       0.10 15.625pm0.075 A 15.077pm0.110 B 15.001pm0.154 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J140918.68+533337.2 J140918.70+533337.1 J140918.68+533337.2                                                         22.61pm0.04  21.46pm0.04  19.81pm0.03  19.02pm0.03  18.66pm0.03 25.384pm0.840 020000008000501 22.733pm0.148 000000010008000 21.410pm0.073 010004010000000 19.756pm0.027 000004010000000 18.850pm0.042 000004010008000 16.438pm0.055 19.60 16.028pm0.119  9.10 12.917pm       0.10  9.146pm      -0.80       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141014.83+522710.7 J141014.85+522710.5 J141014.83+522710.7 J14101484+5227104                                       21.21pm0.04  20.03pm0.04  18.78pm0.03  18.20pm0.03  17.93pm0.03 22.584pm0.324 020000008808501 21.576pm0.056 000004010008000 20.134pm0.024 010004010008000 18.873pm0.014 000000010008000 18.122pm0.022 000004018808000 15.871pm0.043 25.40 15.712pm0.096 11.30 12.375pm       1.40  9.038pm       0.40 16.973pm0.196 C 15.954pm0.206 C 15.626pm0.224 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141023.05+521939.4 J141023.05+521939.5 J141023.05+521939.4 J14102307+5219397                                       22.40pm0.04  21.17pm0.04  19.23pm0.03  18.29pm0.03  17.78pm0.03 24.526pm1.006 020000008000001 22.608pm0.145 000004010000000 21.058pm0.059 010004010000000 19.151pm0.019 000004010008000 18.053pm0.024 000004010008000 15.188pm0.032 33.90 14.890pm0.052 20.90 12.575pm       0.90  8.923pm       1.10 16.372pm0.118 B 15.652pm0.129 B 15.518pm0.201 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141038.13+531554.0 J141038.18+531554.2 J141038.13+531554.0                                                         21.55pm0.04  20.35pm0.04  19.34pm0.03  18.86pm0.03  18.64pm0.03 23.708pm0.611 020000008008501 21.823pm0.067 000004010008000 20.370pm0.028 010004010008000 19.377pm0.018 000004010008000 18.819pm0.036 000004010008000 16.664pm0.069 15.70 17.044pm0.306  3.50 13.025pm      -2.10  9.203pm       0.00       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141100.79+541430.7 J141100.84+541430.8 J141100.79+541430.7 J14110082+5414309                                       20.48pm0.04  19.36pm0.03  18.14pm0.03  17.58pm0.03  17.34pm0.03 23.247pm0.468 020000008808501 20.783pm0.029 000004010008000 19.428pm0.014 010000010008000 18.180pm0.008 000000010008000 17.508pm0.015 000000019008200 15.343pm0.034 31.50 15.158pm0.062 17.40 13.043pm      -0.30  9.223pm      -0.90 16.146pm0.083 A 15.705pm0.136 B 15.507pm0.199 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141131.82+525938.7 J141131.80+525939.0 J141131.82+525938.7                                                         23.13pm0.05  21.83pm0.04  20.03pm0.03  19.19pm0.03  18.79pm0.04 26.490pm0.340 020010008820101 23.127pm0.210 000000000008501 21.646pm0.088 010004010000000 20.004pm0.034 000004010008000 19.086pm0.058 000004018008000 16.408pm0.056 19.40 16.543pm0.188  5.80 12.983pm      -0.50  9.043pm       0.40       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141143.93+522733.2 J141143.95+522733.3 J141143.93+522733.2 J14114393+5227333                                       19.22pm0.03  18.00pm0.03  16.53pm0.03  15.88pm0.03  15.54pm0.03 22.364pm0.264 000000008008501 19.398pm0.012 000000010008000 18.028pm0.007 010000010008000 16.571pm0.005 000000019008200 15.797pm0.006 000000010028000 13.319pm0.024 44.80 13.147pm0.025 42.80 12.728pm0.391  2.80  9.062pm       1.00 14.289pm0.030 A 13.783pm0.041 A 13.466pm0.034 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141151.81+535446.8 J141151.82+535446.7 J141151.81+535446.8 J14115182+5354469                                       19.72pm0.03  18.57pm0.03  17.27pm0.03  16.68pm0.03  16.39pm0.03 22.074pm0.204 000000018008500 19.991pm0.017 000000010008000 18.620pm0.009 010000010008000 17.312pm0.006 000000011029200 16.599pm0.009 000000010008000 14.208pm0.026 41.70 14.096pm0.036 30.60 12.635pm       0.70  8.997pm       0.50 15.203pm0.042 A 14.621pm0.055 A 14.365pm0.070 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141152.54+534159.5 J141152.56+534159.6 J141152.54+534159.5 J14115255+5341598                                       22.18pm0.04  20.91pm0.03  19.12pm0.03  18.32pm0.03  17.91pm0.03 25.181pm0.820 020000008008501 22.629pm0.128 000004018808000 20.979pm0.046 010004010008000 19.203pm0.016 000004010008000 18.164pm0.021 000004010008000 15.486pm0.034 32.00 15.305pm0.068 15.90 12.272pm       1.80  9.283pm       0.10 16.747pm0.143 B 15.688pm0.135 B 15.380pm0.163 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141243.99+533022.6 J141244.02+533022.1 J141243.99+533022.6 J14124403+5330220                                       20.70pm0.04  19.46pm0.04  17.90pm0.03  17.18pm0.03  16.84pm0.03 25.261pm0.776 0523d733348fc54 21.104pm0.036 051eb85c2b85333 19.532pm0.016 052147ae170a51e 17.949pm0.008 051eb851ee148f5 17.027pm0.010 051eb851ee148f5 14.513pm0.027 40.90 14.366pm0.041 26.40 12.213pm       1.80  8.890pm       1.20 15.568pm0.056 A 14.934pm0.071 A 14.712pm0.081 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141259.72+532719.1 J141259.71+532719.2 J141259.72+532719.1 J14125970+5327193                                       19.71pm0.04  18.61pm0.03  17.79pm0.03  17.38pm0.03  17.19pm0.03 21.895pm0.167 000000018008000 19.953pm0.016 000000010008000 18.659pm0.009 010000010808000 17.807pm0.007 000000010008000 17.296pm0.012 000000018008000 15.189pm0.032 34.30 15.273pm0.069 15.80 12.965pm       0.20  9.268pm      -0.40 16.084pm0.091 A 15.375pm0.106 A 15.202pm0.139 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141301.71+520950.5 J141301.73+520950.6 J141301.71+520950.5 J14130174+5209507                                       20.55pm0.04  19.37pm0.03  17.98pm0.03  17.36pm0.03  17.06pm0.03 23.213pm0.501 040000008008001 20.859pm0.034 000004010008000 19.454pm0.016 010000010008000 18.044pm0.009 000000019008200 17.248pm0.014 000000010008000 14.928pm0.029 37.50 14.769pm0.050 21.80 12.590pm       0.80  9.095pm       0.30 15.858pm0.077 A 15.318pm0.089 A 14.954pm0.109 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141311.74+520955.3 J141311.75+520955.2 J141311.74+520955.3 J14131176+5209552                                       18.86pm0.04  17.66pm0.03  16.46pm0.03  15.90pm0.03  15.62pm0.03 21.832pm0.163 0a0004018008000 19.112pm0.011 000000010008000 17.699pm0.006 010000010008000 16.485pm0.005 000000010008000 15.808pm0.006 000000010008000 13.442pm0.023 46.80 13.339pm0.028 39.40 12.011pm       1.80  8.749pm       1.50 14.457pm0.035 A 13.885pm0.040 A 13.648pm0.041 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141327.57+524831.6 J141327.57+524831.9 J141327.57+524831.6 J14132757+5248321                                       20.42pm0.04  19.08pm0.03  17.04pm0.03  16.08pm0.03  15.54pm0.03 23.023pm0.454 020000008008501 20.704pm0.028 000004010008000 19.074pm0.012 010000010008000 17.057pm0.005 000000010008000 15.887pm0.006 000000010008000 12.873pm0.023 47.20 12.672pm0.024 44.80 12.351pm0.294  3.70  9.254pm      -1.10 14.137pm0.031 A 13.465pm0.037 A 13.061pm0.031 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141558.82+514345.1 J141558.85+514344.4 J141558.82+514345.1 J14155881+5143442                                       21.10pm0.04  19.93pm0.03  18.51pm0.03  17.84pm0.03  17.54pm0.03 23.713pm0.766 020000008808101 21.310pm0.043 000904010028000 19.952pm0.021 010004010008000 18.534pm0.010 000000010008000 17.769pm0.019 000004018008000 15.332pm0.034 32.00 15.114pm0.062 17.60 12.683pm       0.90  8.746pm       1.80 16.316pm0.088 A 15.661pm0.133 B 15.485pm0.157 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141631.71+541044.2 J141631.72+541044.2 J141631.71+541044.2 J14163174+5410443                                       21.20pm0.04  20.10pm0.04  18.80pm0.03  18.22pm0.03  17.94pm0.03 23.172pm0.443 020000009008501 21.608pm0.050 000004011008000 20.168pm0.023 010004011008000 18.857pm0.012 000000011808000 18.139pm0.023 000004019008000 15.922pm0.042 25.90 15.682pm0.089 12.20 12.834pm       0.30  9.427pm      -0.60 16.654pm0.140 B 15.956pm      U 15.661pm0.211 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141821.72+522955.2 J141821.71+522955.2 J141821.72+522955.2 J14182173+5229553                                       21.26pm0.04  20.01pm0.03  18.30pm0.03  17.50pm0.03  17.13pm0.03 23.096pm0.427 020800008028501 21.590pm0.051 000004010008000 20.004pm0.022 010004010008000 18.339pm0.010 000000010008000 17.399pm0.014 000000018008000 14.801pm0.029 37.50 14.651pm0.050 21.70 12.768pm       0.60  9.436pm      -1.10 15.882pm0.077 A 15.224pm0.099 A 14.878pm0.095 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J141929.58+524013.8 J141929.58+524014.0 J141929.58+524013.8 J14192957+5240140                                       19.12pm0.04  17.99pm0.03  16.75pm0.03  16.21pm0.03  15.96pm0.03 21.780pm0.129 02999a002667334 19.390pm0.012 000000010008010 18.024pm0.007 010000010008010 16.801pm0.005 000000010008010 16.153pm0.007 000000010008010 13.886pm0.025 44.10 13.747pm0.031 35.00 12.911pm0.541  2.00  9.254pm      -0.50 14.720pm0.036 A 14.205pm0.045 A 14.119pm0.071 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160308.66+552655.9 J160308.66+552655.8 J160308.66+552655.9 J16030867+5526557                                       20.97pm0.03  19.69pm0.03  18.07pm0.03  17.32pm0.03  16.97pm0.03 24.675pm0.968 02000000882e101 21.246pm0.042 000004010008000 19.654pm0.016 010000010008000 18.060pm0.008 000000011008200 17.192pm0.012 000000018008000 14.667pm0.026 41.40 14.490pm0.035 31.00 13.238pm       0.50  9.813pm      -0.50 15.693pm0.055 A 15.199pm0.084 A 15.034pm0.102 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160311.02+553642.6 J160311.04+553642.7 J160311.02+553642.6                                                         22.77pm0.04  21.54pm0.04  19.98pm0.03  19.20pm0.03  18.88pm0.03 25.856pm0.567 020010008820101 22.924pm0.168 000004010800100 21.546pm0.067 010004010000000 19.971pm0.025 000004010000000 18.991pm0.040 000004010000000 16.573pm0.049 22.30 16.706pm0.157  6.90 13.546pm      -0.90  9.758pm      -0.90       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160316.52+541556.7 J160316.56+541556.6 J160316.52+541556.7 J16031659+5415569                                       23.40pm0.05  22.07pm0.04  19.74pm0.03  18.57pm0.03  17.98pm0.03 25.398pm1.080 040000008800101 24.550pm0.743 020000008820101 21.881pm0.126 010004018000000 19.673pm0.029 000004010000000 18.225pm0.029 000004018008200 15.131pm0.029 37.50 14.919pm0.042 25.80 13.168pm       0.70  9.742pm0.490  2.20 16.386pm0.099 A 16.056pm0.190 C 15.443pm0.165 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160437.49+540219.6 J160437.46+540219.9 J160437.49+540219.6 J16043746+5402196                                       18.43pm0.04  17.28pm0.04  16.28pm0.03  15.79pm0.03  15.55pm0.03 21.369pm0.130 000000018008000 18.773pm0.009 000000010808000 17.418pm0.005 010000010008000 16.329pm0.004 000000010008000 15.735pm0.006 000000010008200 13.458pm0.023 47.20 13.347pm0.025 43.90 13.059pm       0.60  9.746pm      -0.40 14.337pm0.034 A 13.741pm0.038 A 13.578pm0.048 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
SDSS J160459.21+554032.1  J160459.21+554032.1                                                                             22.76pm0.04  21.47pm0.03  20.35pm0.03  19.77pm0.03  19.42pm0.04 25.675pm1.019 02000000880e101 22.792pm0.206 000000010808100 21.397pm0.088 010004010008000 20.343pm0.049 000004010008000 19.488pm0.089 000004018008200       pm                  pm                  pm                  pm                  pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160504.36+550111.3 J160504.22+550111.9 J160504.36+550111.3                                                         20.47pm0.03  19.34pm0.03  18.64pm0.03  18.32pm0.03  18.17pm0.03 22.808pm0.408 020400018808111 20.682pm0.026 000004010008010 19.360pm0.014 010000010028010 18.722pm0.013 000000010008010 18.253pm0.032 000004018008010 15.992pm0.037 29.30 15.947pm0.087 12.50 13.471pm      -0.20  9.756pm       0.10       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160518.46+534935.4 J160518.46+534935.5 J160518.46+534935.4                                                         22.42pm0.04  21.11pm0.03  19.47pm0.03  18.64pm0.03  18.26pm0.03 24.084pm0.765 020000008002501 22.610pm0.129 000004010808000 21.284pm0.064 010004010000000 19.449pm0.021 000004010000000 18.482pm0.040 000004010000000 16.052pm0.038 28.80 15.921pm0.082 13.20 13.324pm       0.30  9.597pm       0.40       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160540.16+535237.8 J160540.16+535237.6 J160540.16+535237.8                                                         22.67pm0.04  21.39pm0.03  19.77pm0.03  19.00pm0.03  18.65pm0.03 25.251pm0.950 020000008820101 22.921pm0.178 000004010008500 21.444pm0.080 010004010000000 19.777pm0.028 000004010008000 18.896pm0.041 000004018000000 16.404pm0.045 24.10 16.159pm0.099 10.90 13.414pm      -0.60  9.675pm       0.20       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160605.64+542624.1 J160605.63+542624.2 J160605.64+542624.1 J16060561+5426242                                       20.57pm0.03  19.33pm0.03  17.81pm0.03  17.11pm0.03  16.81pm0.03 25.708pm0.909 020000008808501 20.959pm0.040 000004010008000 19.446pm0.016 010000010008000 17.897pm0.008 000000010008000 17.034pm0.012 000000010008000 14.591pm0.026 42.10 14.458pm0.035 30.90 13.035pm       1.00  9.891pm      -0.50 15.623pm0.078 A 15.024pm0.102 A 14.963pm0.153 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160718.52+545121.8 J160718.51+545121.8 J160718.52+545121.8 J16071851+5451220                                       19.01pm0.03  17.93pm0.03  17.19pm0.03  16.82pm0.03  16.63pm0.03 21.505pm0.125 000000018808000 19.031pm0.010 000000010008000 17.831pm0.006 010000010008000 17.114pm0.006 000000010008000 16.703pm0.009 000000010008000 14.620pm0.026 41.60 14.625pm0.036 30.10 13.056pm       1.10  9.599pm       0.60 15.400pm0.052 A 14.914pm0.064 A 14.593pm0.078 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160741.43+553507.8 J160741.44+553507.6 J160741.43+553507.8 J16074143+5535077                                       21.96pm0.04  20.82pm0.03  19.13pm0.03  18.37pm0.03  18.00pm0.03 25.287pm0.840 020000008000501 22.224pm0.084 000004010000000 20.753pm0.034 010004010000000 19.179pm0.015 000004010008000 18.193pm0.022 000004010008200 15.774pm0.033 32.60 15.637pm0.064 16.90 13.573pm      -0.70  9.916pm       0.10 16.477pm0.122 B 16.080pm0.154 C 15.855pm0.235 D       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160748.56+533041.8 J160748.59+533041.8 J160748.56+533041.8 J16074858+5330418                                       20.27pm0.04  19.12pm0.03  17.56pm0.03  16.83pm0.03  16.49pm0.03 23.034pm0.454 020800008028501 20.611pm0.028 000004010008000 19.256pm0.014 010000010008000 17.614pm0.007 000000010008000 16.766pm0.009 000000010008000 14.323pm0.025 43.30 14.106pm0.030 35.80 13.020pm       1.40  9.471pm       1.20 15.251pm0.043 A 14.876pm0.067 A 14.502pm0.072 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160800.73+562056.5 J160800.73+562056.3 J160800.73+562056.5 J16080072+5620562                                       18.36pm0.03  17.28pm0.03  16.27pm0.03  15.82pm0.03  15.60pm0.03 21.051pm0.104 000004010008010 18.544pm0.008 000000010008010 17.206pm0.005 010000010008010 16.316pm0.004 000000010008010 15.768pm0.007 000000010029010 13.539pm0.023 47.00 13.428pm0.025 43.40 12.621pm0.229  4.70  9.372pm       1.20 14.428pm0.032 A 13.824pm0.039 A 13.647pm0.046 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160801.31+551242.0 J160801.32+551242.1 J160801.31+551242.0 J16080132+5512421                                       19.70pm0.03  18.48pm0.03  17.51pm0.03  17.08pm0.03  16.88pm0.03 23.582pm0.896 020010008828101 19.986pm0.018 000000010008000 18.548pm0.009 010000010008000 17.562pm0.007 000000011008200 17.044pm0.012 000000018008200 14.849pm0.026 41.60 14.769pm0.039 27.50 13.096pm       0.80  9.330pm       1.50 15.833pm0.068 A 15.088pm0.072 A 14.800pm0.092 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160826.71+553423.4 J160826.72+553423.4 J160826.71+553423.4 J16082674+5534234                                       19.25pm0.03  18.02pm0.03  16.44pm0.03  15.76pm0.03  15.35pm0.03 22.051pm0.235 02000000c028049 19.513pm0.014 000000014008048 18.019pm0.007 010000014008048 16.447pm0.004 000000014008048 15.584pm0.006 00000001c008048 13.102pm0.023 46.60 12.903pm0.023 47.90 12.942pm0.303  3.60  9.410pm       1.10 14.162pm0.032 A 13.544pm0.022 A 13.293pm0.029 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160837.44+553406.3 J160837.43+553406.5 J160837.44+553406.3 J16083741+5534066                                       19.38pm0.03  18.21pm0.03  17.25pm0.03  16.79pm0.03  16.58pm0.03 22.140pm0.259 000000000028011 19.664pm0.015 000000010028010 18.208pm0.007 010000010029010 17.264pm0.006 000000010008010 16.720pm0.010 000000010029010 14.553pm0.025 42.90 14.354pm0.032 33.50 12.931pm       1.40  9.705pm       0.40 15.451pm0.048 A 14.825pm0.054 A 14.702pm0.082 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160841.74+534427.3 J160841.77+534427.2 J160841.74+534427.3 J16084179+5344271                                       19.39pm0.03  18.26pm0.03  17.08pm0.03  16.52pm0.03  16.28pm0.03 22.425pm0.238 020000008028011 19.665pm0.013 000000010008010 18.292pm0.007 010000010008010 17.094pm0.006 000000010029010 16.440pm0.009 000000010028010 14.151pm0.024 45.10 13.938pm0.029 37.80 12.608pm0.237  4.60  9.258pm0.294  3.70 15.072pm0.032 A 14.500pm0.050 A 14.258pm0.076 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160845.72+555240.7 J160845.73+555240.5 J160845.72+555240.7 J16084574+5552406                                       18.80pm0.03  17.59pm0.03  16.31pm0.03  15.70pm0.03  15.44pm0.03 21.639pm0.136 00000401d008048 19.065pm0.010 000004015808048 17.611pm0.006 010000015808048 16.302pm0.005 00000001d008248 15.597pm0.006 00000001d808248 13.243pm0.023 46.50 13.079pm0.024 45.90 13.505pm0.491  2.20  9.604pm       1.00 14.256pm0.023 A 13.606pm0.037 A 13.390pm0.030 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160857.77+560226.2 J160857.76+560226.1 J160857.77+560226.2 J16085776+5602262                                       19.79pm0.04  18.61pm0.03  17.69pm0.03  17.29pm0.03  17.14pm0.03 23.277pm0.472 020000008008001 20.044pm0.017 000000010008000 18.665pm0.009 010000010008000 17.726pm0.007 000000010008000 17.232pm0.013 000000010008000 15.036pm0.027 39.90 14.995pm0.044 24.90 13.276pm       0.50  9.578pm       0.60 16.038pm0.089 A 15.387pm0.095 A 15.052pm0.132 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160931.39+550154.1 J160931.40+550154.0 J160931.39+550154.1 J16093141+5501537                                       21.27pm0.04  20.06pm0.03  18.53pm0.03  17.83pm0.03  17.53pm0.03 25.064pm0.884 020000008800111 21.495pm0.047 000004012000010 20.008pm0.020 010004012000010 18.526pm0.010 000000012000010 17.690pm0.015 000000012000010 15.336pm0.029 37.20 15.084pm0.046 23.40 13.090pm       1.10  9.820pm       0.20 16.267pm0.102 A 15.670pm0.131 B 15.637pm0.207 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160943.07+552403.5 J160943.06+552403.5 J160943.07+552403.5 J16094300+5524039                                       21.19pm0.03  19.93pm0.03  18.59pm0.03  18.00pm0.03  17.73pm0.03 21.730pm0.182 000004018008010 20.951pm0.037 000004010008010 20.059pm0.024 010104010029010 18.668pm0.012 000000010008010 17.964pm0.025 000004018008010 15.679pm0.032 33.60 15.402pm0.058 18.70 13.552pm      -0.30  9.563pm       0.80 16.509pm0.124 B 15.880pm0.139 B 15.496pm0.176 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160952.45+540902.0 J160952.45+540902.0 J160952.45+540902.0 J16095244+5409020                                       20.37pm0.03  19.18pm0.03  18.16pm0.03  17.70pm0.03  17.49pm0.03 23.236pm0.543 020000008808501 20.699pm0.027 000004010008000 19.248pm0.013 010000010008000 18.166pm0.009 000000010008000 17.602pm0.019 000004010008000 15.409pm0.030 36.40 15.409pm0.055 19.80 13.639pm      -0.30  9.851pm      -0.30 16.479pm0.125 B 15.751pm0.121 B 15.394pm0.176 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J160956.04+543646.9 J160956.03+543646.8 J160956.04+543646.9 J16095605+5436470                                       20.75pm0.04  19.52pm0.03  17.90pm0.03  17.16pm0.03  16.80pm0.03 22.608pm0.397 020000008008501 21.068pm0.041 000004010008000 19.602pm0.018 010000010008000 17.981pm0.008 000000019008200 17.051pm0.013 000000010008000 14.519pm0.026 42.50 14.357pm0.033 32.50 12.806pm       1.70  9.913pm      -0.80 15.549pm0.049 A 14.923pm0.070 A 14.640pm0.078 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161055.63+560651.1 J161055.63+560651.3 J161055.63+560651.1                                                         22.27pm0.04  21.09pm0.03  19.63pm0.03  18.96pm0.03  18.60pm0.03 23.373pm0.570 020000008000001 22.637pm0.115 000904010020000 21.251pm0.049 010004010000000 19.727pm0.020 000004010008000 18.911pm0.041 000004010008000 16.413pm0.042 25.60 16.456pm0.123  8.80 13.006pm       1.50  9.891pm      -1.20       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161112.96+541508.3 J161112.95+541508.3 J161112.96+541508.3 J16111298+5415083                                       21.09pm0.03  19.83pm0.03  18.32pm0.03  17.62pm0.03  17.31pm0.03 24.953pm0.835 04000000800e501 21.404pm0.045 000104010029000 19.814pm0.017 010000010008000 18.324pm0.009 000000010008000 17.505pm0.014 000000018008200 15.111pm0.028 38.70 14.841pm0.040 27.00 13.247pm       0.60  9.927pm       0.10 15.969pm0.084 A 15.762pm0.162 C 15.159pm0.135 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161125.37+555949.7 J161125.36+555949.6 J161125.37+555949.7 J16112541+5559498                                       21.79pm0.04  20.63pm0.03  19.01pm0.03  18.25pm0.03  17.92pm0.03 24.519pm1.006 028000008000511 22.111pm0.075 008004012000010 20.616pm0.032 010004012000010 19.033pm0.013 000000012008010 18.155pm0.024 00000401a008010 15.738pm0.032 34.20 15.706pm0.067 16.10 13.193pm       0.70  9.914pm      -1.10 16.722pm0.145 B 16.095pm0.193 C 15.712pm      U       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161141.76+533629.2 J161141.75+533630.2 J161141.76+533629.2 J16114175+5336305                                       20.90pm0.04  19.58pm0.03  17.85pm0.03  17.03pm0.03  16.63pm0.03 24.842pm1.311 020000009808101 21.251pm0.048 000004011008000 19.623pm0.019 010004011008000 17.888pm0.008 000000019008200 16.918pm0.011 000000019008200 14.174pm0.024 44.70 13.987pm0.028 39.10 13.447pm0.467  2.30  9.692pm       0.30 15.282pm0.042 A 14.623pm0.051 A 14.246pm0.080 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161351.66+542902.4 J161351.64+542902.4 J161351.66+542902.4 J16135164+5429024                                       20.26pm0.04  19.11pm0.03  17.95pm0.03  17.40pm0.03  17.14pm0.03 23.141pm0.637 020000008008001 20.557pm0.026 000004010008000 19.177pm0.013 010000010008000 17.983pm0.008 000000019028200 17.353pm0.015 000000010008000 15.105pm0.028 38.30 14.963pm0.042 25.80 13.343pm       0.50 10.056pm      -0.40 16.070pm0.091 A 15.307pm0.080 A 15.149pm0.131 B       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161356.01+553051.9 J161356.02+553051.7 J161356.01+553051.9 J16135603+5530516                                       19.57pm0.03  18.35pm0.03  16.78pm0.03  16.02pm0.03  15.66pm0.03 22.696pm0.323 020000008808501 19.868pm0.015 000000010008000 18.443pm0.008 010000010008000 16.804pm0.005 000000010008000 15.903pm0.007 000000018008000 13.378pm0.023 46.50 13.183pm0.024 45.00 12.793pm       2.00  9.906pm      -0.80 14.381pm0.027 A 13.802pm0.035 A 13.522pm0.034 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161359.36+560858.3 J161359.37+560858.3 J161359.36+560858.3 J16135939+5608582                                       20.32pm0.03  19.14pm0.03  17.78pm0.03  17.16pm0.03  16.87pm0.03 23.258pm0.650 02000000c00c549 20.592pm0.030 000004014008048 19.155pm0.012 010000014008048 17.791pm0.008 000000014008048 17.066pm0.012 000900014028048 14.760pm0.026 41.20 14.591pm0.035 30.90 13.436pm       0.30  9.919pm      -0.70 15.716pm0.061 A 15.062pm0.068 A 14.972pm0.105 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161447.28+533817.0 J161447.29+533816.7 J161447.28+533817.0 J16144730+5338167                                       20.35pm0.03  19.10pm0.03  17.62pm0.03  16.92pm0.03  16.62pm0.03 24.310pm1.150 020000008808101 20.664pm0.030 000004010008000 19.127pm0.013 010000010008000 17.655pm0.007 000000010008000 16.802pm0.010 000000018008200 14.386pm0.025 43.40 14.161pm0.030 35.70 13.260pm0.442  2.50  9.240pm       1.60 15.340pm0.047 A 14.798pm0.061 A 14.383pm0.083 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161459.34+550435.6 J161459.33+550435.6 J161459.34+550435.6 J16145935+5504354                                       18.80pm0.04  17.62pm0.03  16.57pm0.03  16.10pm0.03  15.90pm0.03 21.917pm0.231 020000008808001 19.062pm0.011 000000010008000 17.673pm0.006 010000010008000 16.615pm0.005 000000010008000 16.060pm0.007 000000010008000 13.765pm0.024 45.30 13.719pm0.027 40.80 12.815pm       1.70  9.922pm       0.10 14.734pm0.040 A 14.036pm0.037 A 13.848pm0.042 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161609.74+541451.5 J161609.72+541451.6 J161609.74+541451.5 J16160976+5414519                                       19.84pm0.03  18.77pm0.03  18.06pm0.03  17.69pm0.03  17.54pm0.03 24.039pm0.946 020000009828501 20.181pm0.024 000004011808000 18.884pm0.011 010000011808000 18.139pm0.009 000000011808000 17.716pm0.016 000000019008200 15.658pm0.031 35.50 15.716pm0.064 16.90 13.688pm      -0.30  9.913pm      -1.20 16.401pm0.106 B 16.045pm0.145 C 15.740pm0.204 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161636.35+555813.0 J161636.34+555813.1 J161636.35+555813.0 J16163634+5558130                                       19.14pm0.04  17.97pm0.03  17.02pm0.03  16.55pm0.03  16.40pm0.03 22.242pm0.213 020000008008001 19.393pm0.012 000000010008000 18.032pm0.007 010000010008000 17.027pm0.006 000004010008000 16.522pm0.008 000000010008000 14.248pm0.025 43.70 14.235pm0.031 34.60 13.399pm       0.20  9.598pm       0.70 15.366pm0.043 A 14.525pm0.041 A 14.320pm0.063 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161721.13+543254.8 J161721.13+543254.9 J161721.13+543254.8 J16172113+5432549                                       20.22pm0.03  19.06pm0.03  17.89pm0.03  17.34pm0.03  17.09pm0.03 22.521pm0.365 051eb851eccce21 20.393pm0.023 051eb85c2b85852 19.086pm0.013 052147ae170a51e 17.942pm0.008 051eb851ee148f5 17.235pm0.015 051eb851ee148f5 14.881pm0.027 40.90 14.896pm0.041 26.60 13.187pm       1.00  9.506pm0.322  3.40 15.865pm0.065 A 15.201pm0.080 A 14.910pm0.090 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161744.75+551002.7 J161744.77+551002.8 J161744.75+551002.7 J16174478+5510029                                       21.70pm0.03  20.42pm0.03  18.79pm0.03  18.02pm0.03  17.67pm0.03 24.865pm1.294 028000008028011 21.731pm0.073 000004012808010 20.477pm0.036 010004012808010 18.762pm0.014 000000012008010 17.876pm0.023 00000401a008010 15.373pm0.029 37.20 15.209pm0.047 23.00 13.373pm       0.60 10.055pm      -1.20 16.323pm0.105 A 15.801pm0.125 B 15.351pm0.156 C       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161801.07+555021.4 J161801.07+555021.5 J161801.07+555021.4 J16180106+5550215                                       20.49pm0.04  19.35pm0.03  17.79pm0.03  17.07pm0.03  16.74pm0.03 23.504pm0.996 028000008800111 20.800pm0.050 000004010000010 19.438pm0.017 010000010000010 17.860pm0.007 000000010008010 17.025pm0.013 000000010029010 14.542pm0.025 42.70 14.366pm0.032 33.80 13.621pm      -0.60  9.686pm       0.60 15.539pm0.050 A 14.872pm0.066 A 14.489pm0.069 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J161835.83+550037.6 J161835.85+550037.7 J161835.83+550037.6 J16183586+5500377                                       20.62pm0.04  19.50pm0.03  18.13pm0.03  17.50pm0.03  17.20pm0.03 25.716pm0.888 020000008808101 20.926pm0.042 000004010008000 19.581pm0.016 010000010008000 18.221pm0.009 000000010008000 17.395pm0.016 000004010008000 15.033pm0.027 39.50 14.969pm0.042 26.00 13.567pm       0.20 10.073pm      -0.30 15.990pm0.076 A 15.337pm0.095 A 14.893pm0.100 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J162018.58+551853.9 J162018.58+551854.0 J162018.58+551853.9 J16201858+5518540                                       19.40pm0.04  18.25pm0.03  17.00pm0.03  16.41pm0.03  16.16pm0.03 21.816pm0.147 0a800401a008010 19.618pm0.013 000000012008010 18.302pm0.008 010000012008010 16.991pm0.005 000004012008010 16.335pm0.008 000000012008010 14.058pm0.025 44.30 13.874pm0.028 39.30 13.225pm0.362  3.00 10.141pm      -1.10 15.011pm0.038 A 14.465pm0.042 A 14.149pm0.054 A       pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J221055.36+001935.4 J221055.35+001935.5 J221055.36+001935.4 J22105535+0019353 J221055.35+001935.4 J221055.3+001935  18.60pm0.05  17.39pm0.04  16.22pm0.04  15.69pm0.04  15.37pm0.03 21.392pm0.096 000004018008200 19.008pm0.009 000000010008000 17.723pm0.006 010904010028020 16.307pm0.005 000000011008200 15.594pm0.007 000000010008000 13.239pm0.024 45.60 13.104pm0.028 39.00 12.341pm0.502  2.20  8.830pm      -0.70 14.233pm0.030 A 13.570pm0.021 A 13.323pm0.043 A 14.717pm0.003 000000 14.186pm0.003 000000 13.603pm0.003 000000 13.336pm0.003 000000 15.480pm0.070 100       pm                pm          
WISEA J221206.31+005312.2 J221206.31+005312.2 J221206.31+005312.2 J22120630+0053124 J221206.30+005312.3                   20.73pm0.05  19.59pm0.04  18.19pm0.04  17.50pm0.04  17.21pm0.03 24.411pm0.723 02000000880c101 21.066pm0.032 000004010808000 19.636pm0.015 010004019808000 18.244pm0.009 000000010008000 17.466pm0.013 000000018808000 14.961pm0.034 31.50 14.929pm0.074 14.60 12.360pm       0.10  9.011pm      -0.40 15.873pm0.072 A 15.299pm0.093 A 15.010pm0.135 B       pm      000000       pm      000000 15.404pm0.010 000000 15.099pm0.012 000000       pm                pm                pm          
WISEA J221218.31+004414.1 J221218.31+004414.2 J221218.31+004414.1 J22121830+0044143 J221218.31+004414.3 J221218.3+004414  20.16pm0.04  18.98pm0.04  17.75pm0.04  17.20pm0.03  16.93pm0.03 22.935pm0.268 00001000882c301 20.463pm0.021 000004010008000 19.051pm0.011 010000010008000 17.789pm0.008 000000010008000 17.122pm0.011 000004019008000 14.782pm0.033 32.90 14.686pm0.059 18.40 12.447pm      -0.70  8.936pm      -1.90 15.877pm0.074 A 15.044pm0.083 A 15.053pm0.147 B       pm      000000       pm      000000 15.154pm0.008 000000 14.883pm0.010 000000 17.019pm0.100 100 15.672pm0.190 100       pm          
WISEA J221220.49+005904.1 J221220.50+005904.2 J221220.49+005904.1 J22122049+0059046 J221220.49+005904.4 J221220.4+005905  20.28pm0.05  19.13pm0.04  17.80pm0.04  17.14pm0.04  16.89pm0.03 22.981pm0.325 000800008028501 20.639pm0.024 000004010008000 19.256pm0.012 010000010008000 17.854pm0.007 000000010028000 17.100pm0.011 000000018008000 14.861pm0.033 32.40 14.632pm0.062 17.40 12.535pm       0.00  8.930pm      -1.70 15.630pm0.060 A 15.262pm0.086 A 14.738pm0.104 A       pm      000000 15.632pm0.009 000000 15.199pm0.009 000000 14.916pm0.012 000000 17.187pm0.100 100 15.880pm0.200 100       pm          
WISEA J221232.29-001824.0 J221232.30-001823.9 J221232.29-001824.0                   J221232.30-001823.9                   22.94pm0.05  21.58pm0.04  19.67pm0.04  18.77pm0.03  18.36pm0.04 23.234pm0.510 020000008000001 22.888pm0.167 000004010000000 21.950pm0.151 010904010020220 19.607pm0.022 000004010000000 18.559pm0.035 000004010008000 15.845pm0.054 20.10 15.505pm0.114  9.50 12.439pm      -0.90  8.745pm      -0.20       pm              pm              pm              pm      000000       pm      000000 16.453pm0.027 400000 16.301pm0.036 400040       pm                pm                pm          
WISEA J221306.75-001313.0 J221306.75-001312.9 J221306.75-001313.0 J22130674-0013128 J221306.74-001312.8 J221306.7-001312  19.01pm0.05  17.82pm0.04  17.12pm0.04  16.79pm0.04  16.63pm0.04 22.030pm0.170 020004018008200 19.468pm0.012 000000011008200 18.017pm0.007 010000018808000 17.240pm0.006 000000011008200 16.796pm0.010 000000019008200 14.598pm0.031 34.80 14.752pm0.066 16.40 12.571pm      -0.60  8.882pm      -0.40 15.597pm0.063 A 14.885pm0.074 A 14.745pm0.091 A 16.079pm0.007 000000 15.575pm0.007 000000 14.918pm0.007 000000 14.709pm0.009 000000 16.735pm0.090 100 15.927pm0.220 100       pm          
WISEA J221317.82+010901.3 J221317.81+010901.4 J221317.82+010901.3 J22131781+0109015 J221317.81+010901.4 J221317.8+010901  19.41pm0.04  18.18pm0.04  17.51pm0.04  17.19pm0.03  17.02pm0.03 22.377pm0.280 000000008008501 19.766pm0.015 000000010008000 18.291pm0.008 010000010008000 17.591pm0.007 000000010008000 17.175pm0.012 000000010008000 15.034pm0.034 31.90 15.012pm0.084 12.90 12.501pm      -1.40  8.556pm       0.20 15.933pm0.061 A 15.304pm0.105 A 15.162pm0.131 B       pm      000000       pm      000000 15.289pm0.010 000000 15.079pm0.013 000000 16.951pm0.100 100 15.803pm0.210 100       pm          
WISEA J221433.03-002745.8 J221433.03-002745.8 J221433.03-002745.8 J22143303-0027457 J221433.03-002745.7 J221433.0-002745  19.67pm0.07  18.39pm0.06  16.99pm0.05  16.34pm0.04  16.04pm0.04 23.025pm0.340 020000008008501 20.121pm0.017 000000010008000 18.527pm0.009 010000010028000 17.098pm0.006 000000010008000 16.290pm0.008 000000018008000 13.837pm0.026 41.70 13.682pm0.034 31.50 12.257pm       1.00  8.436pm       1.80 14.885pm0.042 A 14.263pm0.040 A 14.116pm0.052 A 15.434pm0.005 000000 14.865pm0.004 000000 14.292pm0.006 000000 13.981pm0.006 000000 16.339pm0.070 100 14.729pm0.130 100 13.934pm0.250 100 
WISEA J221445.29+004500.7 J221445.31+004501.4 J221445.29+004500.7                   J221445.31+004501.4                        pm      24.46pm0.13  21.90pm0.04  20.57pm0.03  19.85pm0.04 23.611pm0.432 020000008800101 25.003pm0.468 020000008802101 24.159pm0.467 020000008008001 22.021pm0.142 010004018000000 20.629pm0.154 000004010000000 17.324pm0.165  6.60 16.523pm       1.70 12.527pm      -0.20  8.833pm0.521  2.10       pm              pm              pm        19.316pm0.130 000000 18.360pm0.097 000040 17.598pm0.073 000000 17.087pm0.078 000000       pm                pm                pm          
WISEA J221459.70-003522.6 J221459.72-003522.3 J221459.70-003522.6 J22145975-0035223 J221459.72-003522.3 J221459.7-003522  20.61pm0.05  19.38pm0.04  18.49pm0.04  18.08pm0.04  17.90pm0.04 23.788pm0.579 020000008800101 21.082pm0.032 000004010000000 19.581pm0.015 010004010000000 18.665pm0.012 100004010000000 18.130pm0.021 000004010000000 15.819pm0.053 20.60 16.030pm0.186  5.80 12.346pm      -0.60  8.869pm0.532  2.00 16.872pm0.147 B 16.123pm0.185 C 15.699pm0.214 C 17.324pm0.018 000000 16.840pm0.018 000000 16.204pm0.027 000000 15.970pm0.033 000000 17.943pm0.160 100 16.488pm0.270 100       pm          
WISEA J221509.36+004357.4 J221509.35+004357.5 J221509.36+004357.4 J22150934+0043576 J221509.35+004357.4 J221509.3+004357  20.46pm0.04  19.16pm0.04  17.33pm0.04  16.51pm0.03  16.09pm0.03 23.463pm0.392 000000008028501 20.828pm0.026 000004010008000 19.246pm0.012 010000010008000 17.404pm0.007 000000010008000 16.382pm0.008 000004019008000 13.737pm0.026 41.40 13.537pm0.033 32.90 11.837pm       0.90  8.619pm       0.40 14.862pm0.039 A 14.305pm0.056 A 13.918pm0.050 A 15.402pm0.006 400000 14.764pm0.005 400000 14.238pm0.004 400000 13.920pm0.005 400000 16.648pm0.080 100 14.805pm0.130 100 13.386pm0.200 100 
WISEA J221509.99-010116.9 J221510.00-010117.0 J221509.99-010116.9 J22151000-0101170 J221510.00-010117.8 J221509.9-010116  20.63pm0.06  19.38pm0.05  17.96pm0.04  17.29pm0.04  16.99pm0.04 23.756pm0.694 028000008808111 21.261pm0.044 000004010008010 19.613pm0.016 010000010008010 18.163pm0.009 000000010008010 17.313pm0.013 000000010008010 14.811pm0.034 32.20 14.761pm0.067 16.20 12.430pm      -0.40  8.176pm       1.50 15.813pm0.072 A 15.132pm0.062 A 15.050pm0.105 B 19.291pm0.101 400040 16.568pm0.014 400010 15.263pm0.011 400000 14.941pm0.013 400000 17.395pm0.120 100 15.902pm0.210 100       pm          
WISEA J221513.23-004829.3 J221513.24-004829.3 J221513.23-004829.3 J22151325-0048293 J221513.24-004829.2 J221513.2-004828  18.42pm0.06  17.26pm0.05  16.48pm0.04  16.04pm0.04  15.83pm0.04 21.420pm0.124 000004018808700 18.890pm0.010 000000010008000 17.428pm0.006 010000010008000 16.575pm0.005 000000010008000 16.043pm0.007 000000010008000 13.823pm0.026 41.10 13.692pm0.036 30.40 12.385pm       0.10  8.752pm       0.10 14.740pm0.037 A 14.053pm0.032 A 13.840pm0.046 A 15.278pm0.005 400000 14.749pm0.004 000000 14.147pm0.005 400000 13.928pm0.006 400000 15.936pm0.050 100 14.666pm0.120 100       pm          
WISEA J221513.30+000024.1 J221513.30+000024.0 J221513.30+000024.1 J22151331+0000239 J221513.30+000024.1 J221513.3+000024  20.70pm0.04  19.49pm0.04  18.24pm0.03  17.68pm0.03  17.41pm0.03 24.525pm0.887 020000008008501 21.193pm0.038 000004010008000 19.715pm0.017 010004010008000 18.410pm0.010 000000010008000 17.687pm0.018 000004010008000 15.286pm0.039 27.80 15.194pm0.088 12.30 12.636pm      -0.30  8.732pm       0.70 16.055pm0.076 A 15.504pm0.121 B 15.526pm0.198 C 16.770pm0.011 000000 16.254pm0.011 000000 15.645pm0.014 000000 15.389pm0.017 000000 17.802pm0.150 100 16.437pm0.260 100       pm          
WISEA J221515.79+001531.3 J221515.79+001531.8 J221515.79+001531.3 J22151582+0015313 J221515.79+001531.7                   21.60pm0.06  20.40pm0.05  19.02pm0.04  18.37pm0.04  18.10pm0.04 24.181pm0.622 020000008002001 22.040pm0.060 000004010000000 20.660pm0.030 010004010000200 19.155pm0.014 000004010008000 18.396pm0.028 000004018008000 15.832pm0.050 21.80 15.640pm0.128  8.50 12.141pm       1.00  8.628pm       1.10 16.655pm0.125 B 16.118pm0.198 C 15.951pm      U 17.468pm0.020 000000 16.849pm0.021 000000 16.235pm0.024 000000 15.964pm0.029 000000       pm                pm                pm          
WISEA J221534.82+000650.6 J221534.83+000650.7 J221534.82+000650.6 J22153483+0006506 J221534.82+000650.6 J221534.8+000650  19.25pm0.05  17.98pm0.04  17.07pm0.04  16.61pm0.04  16.39pm0.03 23.376pm0.537 020404018808119 19.670pm0.013 000000010008018 18.191pm0.008 010000010008018 17.174pm0.006 000000010008018 16.597pm0.010 000000018008018 14.282pm0.029 37.50 14.255pm0.048 22.40 12.180pm       0.50  8.823pm      -1.00 15.353pm0.054 A 14.679pm0.072 A 14.444pm0.081 A 15.801pm0.006 000000 15.279pm0.006 000000 14.656pm0.006 000000 14.405pm0.008 000000 16.548pm0.070 100 15.194pm0.150 100       pm          
WISEA J221543.35-001627.6 J221543.35-001627.4 J221543.35-001627.6 J22154335-0016276 J221543.35-001627.6 J221543.3-001627  20.07pm0.08  18.82pm0.06  17.39pm0.05  16.70pm0.04  16.38pm0.04 22.552pm0.253 00000000880c201 20.539pm0.024 000004010008000 18.969pm0.011 010000010008000 17.530pm0.007 000000010008200 16.676pm0.010 000000018008000 14.202pm0.028 38.70 14.049pm0.044 24.40 12.383pm      -0.70  8.268pm       1.00 15.213pm0.039 A 14.531pm0.044 A 14.397pm0.062 A 15.781pm0.006 000000 15.202pm0.005 000000 14.604pm0.006 000000 14.313pm0.007 000000 16.779pm0.090 100 15.178pm0.150 100       pm          
WISEA J221544.41-005148.5 J221544.40-005148.3 J221544.41-005148.5 J22154440-0051484 J221544.41-005148.4 J221544.4-005147  21.24pm0.10  19.94pm0.07  18.39pm0.06  17.67pm0.05  17.30pm0.05 24.482pm0.885 020800008028011 21.613pm0.059 000004012008010 20.072pm0.021 010004012008010 18.517pm0.010 000000012008010 17.675pm0.017 000004012008010 15.049pm0.036 29.80 14.880pm0.076 14.40 12.254pm       0.70  8.380pm       1.20 16.074pm0.078 A 15.394pm0.099 A 15.147pm0.136 B 16.736pm0.012 000000 16.127pm0.010 000000 15.529pm0.015 000000 15.204pm0.015 000000       pm          16.153pm0.240 100       pm          
WISEA J221555.21-003518.7 J221555.22-003518.6 J221555.21-003518.7 J22155523-0035188 J221555.22-003518.9 J221555.2-003518  21.79pm0.06  20.48pm0.05  18.83pm0.04  18.05pm0.04  17.71pm0.04 25.250pm0.634 020000008800101 22.326pm0.085 000004010808000 20.689pm0.032 010004010000000 18.983pm0.013 000004010008000 17.989pm0.019 000004010000000 15.347pm0.041 26.60 15.128pm0.090 12.10 12.224pm      -0.20  8.531pm       1.00 16.363pm0.099 A 15.932pm0.148 B 15.414pm0.161 C 16.953pm0.015 400000 16.432pm0.014 000000 15.913pm0.023 400000 15.552pm0.022 400000 18.479pm0.230 100 16.239pm0.250 100       pm          
WISEA J221637.18+010110.0 J221637.18+010110.1 J221637.18+010110.0 J22163719+0101102 J221637.18+010110.2 J221637.2+010110  19.78pm0.05  18.56pm0.04  17.62pm0.04  17.16pm0.04  16.94pm0.04 22.735pm0.272 0a0000008028701 20.139pm0.017 000004010008000 18.711pm0.009 010000010008000 17.699pm0.007 000000010008000 17.116pm0.011 000000010008000 14.785pm0.032 33.60 14.748pm0.066 16.30 12.295pm       0.70  8.697pm       0.20 15.699pm0.064 A 15.024pm0.083 A 14.719pm0.103 A 16.296pm0.010 000000 15.765pm0.009 000000 15.124pm0.009 000000 14.914pm0.012 000000 17.182pm0.110 100 15.925pm0.210  99       pm          
WISEA J221700.16+013858.6 J221700.16+013858.6 J221700.16+013858.6 J22170015+0138587 J221700.16+013858.7 J221700.1+013858  19.10pm0.05  17.88pm0.04  16.64pm0.04  16.03pm0.04  15.74pm0.04 22.014pm0.224 000404018008011 19.496pm0.013 000000010008010 17.971pm0.007 010000010008010 16.663pm0.005 000000010008010 15.910pm0.006 000000010008010 13.556pm0.025 42.90 13.392pm0.030 35.70 12.154pm       1.10  8.780pm      -1.30 14.565pm0.033 A 13.986pm0.038 A 13.630pm0.045 A 15.074pm0.004 000010 14.543pm0.003 000000 13.966pm0.004 000000 13.667pm0.004 000000 16.028pm0.060 100 14.649pm0.160 100       pm          
WISEA J221711.50+013342.8 J221711.50+013342.8 J221711.50+013342.8 J22171151+0133431 J221711.50+013342.9 J221711.5+013343  20.91pm0.04  19.69pm0.04  18.02pm0.04  17.22pm0.04  16.84pm0.03 21.657pm0.165 000004018808000 20.839pm0.031 000004010808000 19.533pm0.016 010000010008000 18.008pm0.008 000000010008000 17.049pm0.011 000000018008000 14.506pm0.029 37.00 14.338pm0.048 22.50 12.105pm       1.60  9.060pm      -0.20 15.624pm0.060 A 14.998pm0.073 A 14.906pm0.121 B 16.140pm0.007 000000 15.570pm0.006 000000 15.034pm0.009 000000 14.706pm0.010 000000 17.175pm0.110 100 15.634pm0.210 100       pm          
WISEA J221717.42-005814.1 J221717.44-005814.7 J221717.42-005814.1                   J221717.44-005814.7                   20.94pm0.05  19.79pm0.04  18.89pm0.04  18.44pm0.04  18.27pm0.04 23.755pm0.658 040000008008001 21.546pm0.058 000004010008000 20.053pm0.021 010004010008000 19.089pm0.015 000004010008000 18.497pm0.031 000004010008000 16.344pm0.078 13.90 16.175pm0.238  4.60 12.473pm       0.10  8.863pm      -0.20       pm              pm              pm        17.695pm0.027 000000 17.249pm0.027 000000 16.568pm0.041 000000 16.350pm0.044 000000       pm                pm                pm          
WISEA J221722.17-002632.9 J221722.18-002632.4 J221722.17-002632.9 J22172218-0026319 J221722.17-002632.5 J221722.1-002631  21.96pm0.10  20.62pm0.07  18.57pm0.06  17.55pm0.05  17.06pm0.04 23.831pm0.601 020000008008201 22.241pm0.077 000004010808200 20.619pm0.031 01000401800a000 18.588pm0.011 000000018808200 17.374pm0.013 000000019808200 14.484pm0.030 35.60 14.300pm0.049 22.10 12.228pm       0.60  8.990pm      -2.20 15.636pm0.049 A 14.969pm0.064 A 14.658pm0.079 A 16.333pm0.009 000000 15.603pm0.007 000000       pm      000000 14.669pm0.010 000000 17.822pm0.160 100 15.896pm0.220 100       pm          
SDSS J221728.62+005433.4  J221728.62+005433.4                                       J221728.62+005433.4                   22.34pm0.05  21.18pm0.04  19.64pm0.04  18.94pm0.04  18.63pm0.04 23.306pm0.461 0523d70a3eb8b33 22.457pm0.098 051eb85c2b85733 21.195pm0.049 052147b8547ae14 19.668pm0.021 051eb85c2b851eb 18.859pm0.035 051eb85c2b8570a       pm                  pm                  pm                  pm                  pm              pm              pm        17.956pm0.040 000000       pm      000000 16.790pm0.035 000000 16.529pm0.047 000000       pm                pm                pm          
WISEA J221754.61-000125.8 J221754.61-000125.6 J221754.61-000125.8 J22175460-0001256 J221754.60-000125.6 J221754.6-000125  19.79pm0.04  18.57pm0.04  17.58pm0.03  17.08pm0.03  16.86pm0.03 23.303pm0.507 020000008808101 20.354pm0.021 000004010008000 18.869pm0.010 010000010008000 17.762pm0.007 000000010008000 17.119pm0.013 000000010008000 14.790pm0.033 33.10 14.663pm0.061 17.90 12.294pm       0.60  8.769pm0.447  2.40 15.869pm0.079 A 15.070pm0.062 A 14.903pm0.102 A 16.267pm0.008 000000 15.751pm0.008 000000 15.162pm0.009 000000 14.905pm0.012 000000 17.069pm0.120 100 15.481pm0.200 100       pm          
WISEA J221833.59+003159.2 J221833.57+003159.5 J221833.59+003159.2 J22183357+0031598 J221833.58+003159.4                   21.30pm0.05  20.10pm0.04  18.46pm0.04  17.71pm0.04  17.40pm0.03 23.236pm0.459 020000008808501 21.693pm0.064 000004010808300 20.257pm0.026 010004011808200 18.610pm0.012 000000010008000 17.669pm0.017 000004010008000 15.313pm0.041 26.20 15.120pm0.089 12.10 12.357pm       0.60  9.202pm      -2.60 16.143pm0.095 A 15.462pm0.127 B 15.216pm0.176 C 16.716pm0.014 000000 16.128pm0.013 000000 15.688pm0.015 000000 15.379pm0.017 000000       pm                pm                pm          
WISEA J221841.94-002836.6 J221841.95-002836.4 J221841.94-002836.6 J22184196-0028365 J221841.95-002836.5                   19.02pm0.04  17.79pm0.04  17.01pm0.04  16.61pm0.04  16.39pm0.03 22.123pm0.170 000004019008500 19.597pm0.013 000000010008000 18.104pm0.008 010000010008000 17.211pm0.007 000000011028200 16.644pm0.009 000000010008000 14.344pm0.030 36.40 14.367pm0.052 20.90 12.243pm       0.80  8.961pm      -0.70 15.348pm0.047 A 14.753pm0.054 A 14.416pm0.064 A 15.828pm0.007 000000 15.301pm0.006 000000 14.672pm0.008 000000 14.497pm0.009 000000       pm                pm                pm          
WISEA J221845.40-003147.8 J221845.39-003147.5 J221845.40-003147.8 J22184538-0031477 J221845.39-003147.6                   20.20pm0.05  18.92pm0.04  18.05pm0.04  17.61pm0.04  17.40pm0.04 23.318pm0.438 02000000800c201 20.686pm0.025 000004010808000 19.138pm0.012 010000010008000 18.191pm0.009 000000010008000 17.600pm0.015 000000010008000 15.331pm0.041 26.50 15.175pm0.092 11.80 12.524pm      -0.80  8.596pm       0.30 16.361pm0.100 A 15.411pm0.098 A 15.392pm0.142 C 16.863pm0.014 000000 16.325pm0.013 000000 15.707pm0.018 000000 15.534pm0.022 000000       pm                pm                pm          
WISEA J221855.03-005846.7 J221855.04-005846.5 J221855.03-005846.7 J22185504-0058465 J221855.03-005846.5                   19.73pm0.05  18.56pm0.05  17.88pm0.04  17.61pm0.04  17.44pm0.04 23.558pm0.631 02000000880c201 20.356pm0.023 000004010008000 18.820pm0.010 010000010008000 18.093pm0.008 000000010008000 17.656pm0.017 000004010008000 15.538pm0.045 23.90 15.510pm0.119  9.10 12.475pm      -0.20  8.815pm      -0.10 16.333pm0.081 A 15.653pm0.099 A 15.355pm0.147 B 16.917pm0.013 000000 16.415pm0.012 000000 15.770pm0.018 000000 15.556pm0.020 000000       pm                pm                pm          
WISEA J221911.19+000513.9 J221911.17+000514.1 J221911.19+000513.9 J22191117+0005138 J221911.18+000514.0                   19.25pm0.05  18.07pm0.04  16.65pm0.04  16.04pm0.04  15.73pm0.04 22.523pm0.303 020000008008501 19.764pm0.015 000000010008000 18.245pm0.008 010000010008000 16.807pm0.005 000000010008000 15.998pm0.007 000000010008000 13.570pm0.025 43.50 13.422pm0.032 33.80 12.177pm       0.40  8.983pm      -0.40 14.593pm0.030 A 13.961pm0.031 A 13.631pm0.034 A 15.114pm0.004 000000 14.524pm0.003 000000 13.951pm0.004 000000 13.668pm0.005 000000       pm                pm                pm          
WISEA J221957.46+010728.8 J221957.46+010728.8 J221957.46+010728.8 J22195744+0107287 J221957.45+010728.8 J221957.4+010729  18.00pm0.05  16.79pm0.04  15.95pm0.04  15.54pm0.04  15.28pm0.04 21.102pm0.098 000004018008000 18.445pm0.007 000000010008000 16.937pm0.005 010000010008000 16.038pm0.004 000000010028000 15.469pm0.005 000000010008000 13.193pm0.025 43.60 13.124pm0.028 38.70 12.458pm0.531  2.00  8.516pm       0.90 14.178pm0.028 A 13.479pm0.025 A 13.321pm0.032 A       pm      000000 14.155pm0.003 000000 13.501pm0.003 000000 13.286pm0.003 000000 15.370pm0.050 100 14.200pm0.120 100 13.446pm0.450 100 
WISEA J222012.89-003429.1 J222012.90-003429.0 J222012.89-003429.1 J22201290-0034288 J222012.90-003429.0 J222012.8-003428  17.44pm0.04  16.40pm0.04  15.87pm0.03  15.55pm0.03  15.32pm0.03 20.439pm0.049 000004018808200 17.976pm0.006 000000010008000 16.655pm0.005 010000010008000 15.988pm0.006 000000010008000 15.546pm0.006 000000010008000 13.356pm0.024 45.10 13.313pm0.033 33.40 12.062pm       1.20  8.510pm0.426  2.50 14.278pm0.028 A 13.589pm0.027 A 13.392pm0.035 A 14.719pm0.003 000000 14.253pm0.003 000000 13.601pm0.003 000000 13.428pm0.004 000000 15.317pm0.050 100 14.261pm0.120 100 13.870pm0.560 100 
WISEA J222016.02+001559.3 J222016.01+001559.2 J222016.02+001559.3 J22201600+0015593 J222016.01+001559.3 J222016.0+001559  19.42pm0.06  18.17pm0.05  16.74pm0.04  16.07pm0.04  15.74pm0.04 22.340pm0.193 000004010008000 19.818pm0.014 000000010008000 18.313pm0.008 010000010008000 16.829pm0.006 000000010008000 16.005pm0.008 000000010008000 13.505pm0.025 44.10 13.339pm0.030 36.70 12.283pm0.468  2.30  8.881pm      -1.30 14.468pm0.029 A 13.934pm0.029 A 13.620pm0.047 A 15.039pm0.004 000000 14.482pm0.003 000000 13.931pm0.003 000000 13.633pm0.004 000000 16.025pm0.070 100 14.519pm0.130 100 13.591pm0.480 100 
WISEA J222102.06+010356.4 J222102.07+010356.3 J222102.06+010356.4 J22210214+0103565 J222102.07+010356.4 J222102.1+010357  20.96pm0.07  19.61pm0.06  17.57pm0.05  16.68pm0.04  16.24pm0.04 24.147pm0.688 02081000096d111 21.238pm0.037 000004012188010 19.706pm0.015 010000012188010 17.550pm0.007 0009000121a8010 16.523pm0.008 000000012108010 13.813pm0.026 41.10 13.582pm0.035 31.40 12.248pm       0.80  9.074pm       0.00 14.991pm0.041 A 14.305pm0.051 A 14.010pm0.060 A 15.504pm0.006 000010 14.865pm0.005 000000 14.382pm0.005 000000 14.012pm0.006 000000 16.681pm0.090 100 15.442pm0.180  99       pm          
WISEA J222116.01+005004.0 J222115.98+005004.4 J222116.01+005004.0                   J222115.97+005004.2 J222115.9+005004  20.46pm0.05  19.32pm0.04  18.70pm0.04  18.37pm0.04  18.20pm0.04 23.444pm0.406 020000008008501 20.966pm0.030 000004010008000 19.588pm0.015 010004010008000 18.835pm0.013 000004010008000 18.396pm0.026 000004010008000 16.371pm0.076 14.40 16.727pm0.370  2.90 12.469pm      -1.40  8.922pm      -1.40       pm              pm              pm              pm      000000 17.348pm0.037 400000 16.540pm0.029 400000 16.340pm0.039 400000 17.952pm0.180 100       pm                pm          
WISEA J222122.46-000109.0 J222122.47-000109.0 J222122.46-000109.0 J22212245-0001088 J222122.46-000108.9 J222122.4-000108  21.22pm0.05  19.89pm0.04  18.48pm0.04  17.80pm0.04  17.48pm0.04 25.112pm0.597 020000008000511 21.576pm0.045 000004010008010 19.947pm0.019 010004010000010 18.517pm0.010 000000010000010 17.690pm0.017 000004018008010 15.207pm0.037 29.30 15.115pm0.084 12.90 11.902pm       1.60  8.663pm       1.10 16.202pm0.097 A 15.631pm0.128 B 15.305pm0.142 B 16.805pm0.012 000000 16.228pm0.008 000000       pm      000000 15.402pm0.016 000000 17.721pm0.160 100 16.163pm0.240 100       pm          
WISEA J222126.96+002233.1 J222126.95+002233.2 J222126.96+002233.1 J22212695+0022333 J222126.96+002233.2 J222126.9+002233  20.16pm0.09  18.88pm0.07  17.26pm0.05  16.45pm0.05  16.07pm0.04 24.311pm0.688 028000008808111 20.562pm0.022 000004010008010 19.038pm0.011 010000010008010 17.337pm0.007 000000010008210 16.369pm0.009 000000010008010 13.684pm0.025 43.30 13.494pm0.032 33.80 12.240pm       1.00  8.934pm       0.20 14.847pm0.040 A 14.114pm0.051 A 13.772pm0.051 A 15.352pm0.005 000000 14.748pm0.003 000000       pm      000000 13.812pm0.005 000000 16.497pm0.090 100 14.619pm0.130  99 13.720pm0.240 100 
WISEA J222147.31-000924.4 J222147.32-000924.4 J222147.31-000924.4 J22214733-0009243 J222147.31-000924.4 J222147.3-000924  19.34pm0.05  18.18pm0.04  17.56pm0.04  17.26pm0.04  17.09pm0.03 22.235pm0.170 0a0004018008000 19.692pm0.013 000000010008000 18.305pm0.008 010000010008000 17.651pm0.007 000000010028000 17.243pm0.013 000000019008200 15.049pm0.037 29.60 15.377pm0.112  9.70 12.293pm      -1.30  8.588pm       0.70 15.983pm0.075 A 15.382pm0.089 A 15.072pm0.131 B 16.510pm0.010 000000 16.037pm0.010 000000 15.355pm0.011 000000 15.211pm0.015 000000 17.191pm0.100 100 16.157pm0.220 100       pm          
WISEA J222234.93-001655.4 J222234.91-001654.9 J222234.93-001655.4 J22223492-0016549 J222234.90-001654.8 J222234.9-001654  20.73pm0.06  19.43pm0.05  18.10pm0.04  17.42pm0.04  17.10pm0.04 23.929pm0.713 05251eb85333487 21.235pm0.041 051eb85c2b85333 19.612pm0.016 052147b8547af5c 18.159pm0.009 051eb851ee148f5 17.359pm0.014 051eb851ef5c3d7 14.761pm0.033 32.80 14.641pm0.062 17.40 12.424pm      -0.20  8.605pm       1.20 15.908pm0.070 A 15.319pm0.090 A 15.136pm0.118 B 16.448pm0.010 000000 15.903pm0.006 000000       pm      000000 15.096pm0.013 000000 17.379pm0.160 100 16.353pm0.290 100       pm          
WISEA J222238.89-000132.1 J222238.89-000132.0 J222238.89-000132.1 J22223888-0001319 J222238.88-000131.8 J222238.9-000131  19.90pm0.05  18.66pm0.04  17.46pm0.04  16.88pm0.04  16.58pm0.04 23.221pm0.378 000404012000011 20.388pm0.020 000000012008010 18.886pm0.010 010000012020010 17.588pm0.007 000000012029010 16.862pm0.011 000000012000010 14.441pm0.030 35.90 14.211pm0.049 22.20 11.952pm       1.30  8.925pm      -0.50 15.500pm0.056 A 14.837pm0.056 A 14.530pm0.082 A 15.984pm0.007 000000 15.443pm0.005 000000       pm      000000 14.605pm0.009 000000 16.874pm0.130 100 15.749pm0.210 100       pm          
WISEA J232434.84-011744.1 J232434.83-011744.2 J232434.84-011744.1 J23243483-0117440                     J232434.8-011743  19.78pm0.04  18.61pm0.04  17.61pm0.03  17.10pm0.03  16.85pm0.03 22.421pm0.332 000000008808101 20.253pm0.021 000004010008000 18.774pm0.010 010000010008000 17.709pm0.007 000000010029000 17.073pm0.012 000000019008200 14.698pm0.031 35.00 14.640pm0.066 16.30 12.465pm      -0.10  9.024pm0.514  2.10 15.734pm0.065 A 15.041pm0.076 A 14.836pm0.111 B       pm      000000       pm      000000       pm      000000       pm      000000 16.862pm0.090 100 15.914pm0.220 100       pm          
WISEA J232450.86-002329.6 J232450.85-002329.6 J232450.86-002329.6 J23245085-0023294 J232450.86-002329.4 J232450.8-002329  19.65pm0.04  18.44pm0.04  16.92pm0.04  16.21pm0.03  15.87pm0.03 22.917pm0.264 0a0000008008501 19.999pm0.016 000000018808000 18.540pm0.009 010000010828000 17.002pm0.006 000000019008200 16.131pm0.008 000000010008200 13.518pm0.026 41.70 13.388pm0.032 33.40 12.273pm0.426  2.50  9.015pm       0.30 14.605pm0.038 A 13.931pm0.043 A 13.644pm0.046 A 15.147pm0.004 000000 14.569pm0.003 000000 13.958pm0.004 000000 13.639pm0.004 000000 16.282pm0.070 100 14.636pm0.140 100 13.463pm0.210 100 
WISEA J232530.93-001354.2 J232530.93-001354.2 J232530.93-001354.2 J23253092-0013540 J232530.93-001354.1 J232530.9-001353  19.99pm0.04  18.84pm0.04  17.87pm0.04  17.35pm0.03  17.14pm0.03 22.976pm0.285 020000008808001 20.399pm0.020 000004011808000 19.004pm0.011 010000010808000 17.986pm0.008 000000010008000 17.357pm0.013 000000018008000 15.104pm0.037 29.30 15.032pm0.080 13.50 12.601pm      -1.60  8.502pm       1.50 16.118pm0.084 A 15.283pm0.106 A 15.171pm0.150 B 16.495pm0.010 000000 16.019pm0.008 000000 15.385pm0.011 000000 15.185pm0.013 000000 17.255pm0.100 100 16.130pm0.230 100       pm          
WISEA J232543.82+003046.9 J232543.83+003047.0 J232543.82+003046.9 J23254382+0030469 J232543.82+003047.0 J232543.8+003047  21.48pm0.04  20.23pm0.04  18.72pm0.04  18.01pm0.03  17.68pm0.03 23.091pm0.319 020800008028501 22.003pm0.067 000004019008200 20.368pm0.024 010004019808200 18.812pm0.013 000000010008000 17.945pm0.019 00000401800c000 15.547pm0.045 24.00 15.535pm0.120  9.00 12.283pm      -0.30  8.739pm      -1.50 16.519pm0.115 B 15.875pm0.139 B 15.673pm0.192 C 17.035pm0.012 000000 16.480pm0.011 000000 15.883pm0.015 000000 15.528pm0.018 000000 17.825pm0.190 100       pm                pm          
WISEA J232631.07+002921.3 J232631.08+002921.3 J232631.07+002921.3                   J232631.07+002921.3                   21.19pm0.04  20.04pm0.04  19.26pm0.03  18.91pm0.03  18.70pm0.03 24.793pm0.657 020000008008501 21.452pm0.043 000004010008000 20.133pm0.021 010004010008000 19.368pm0.017 000004010008000 18.856pm0.036 000004010008000 16.577pm0.091 12.00 17.069pm0.476  2.30 12.429pm      -0.20  8.972pm       0.20       pm              pm              pm        18.086pm0.029 000000 17.698pm0.031 000000 16.892pm0.036 000000 16.867pm0.059 000000       pm                pm                pm          
WISEA J232639.47-001054.1 J232639.45-001054.1 J232639.47-001054.1 J23263943-0010542 J232639.45-001054.2 J232639.4-001053  19.53pm0.04  18.46pm0.04  17.84pm0.03  17.47pm0.03  17.35pm0.03 22.407pm0.219 000000018808210 19.871pm0.015 000000010008010 18.596pm0.009 010000010008010 17.914pm0.008 000000010008010 17.502pm0.015 000000018008010 15.145pm0.037 29.10 14.987pm0.074 14.70 12.583pm       0.10  8.814pm       0.10 16.470pm0.110 B 15.576pm0.117 B 15.553pm0.217 C 16.686pm0.011 000000 16.202pm0.010 000000 15.563pm0.013 000000 15.406pm0.016 000000 17.036pm0.140 100 15.544pm0.190  90       pm          
WISEA J232640.87-010724.8 J232640.86-010724.5 J232640.87-010724.8 J23264086-0107243 J232640.86-010724.4                   20.70pm0.04  19.52pm0.04  18.31pm0.04  17.76pm0.03  17.53pm0.03 23.534pm0.551 020800008028501 21.158pm0.036 000000010008000 19.676pm0.016 010004010008000 18.411pm0.010 000000010008000 17.772pm0.018 000000018008000 15.503pm0.044 24.60 15.245pm0.097 11.20 12.184pm       1.00  8.891pm      -1.10 16.441pm0.101 A 15.696pm0.122 B 15.455pm0.197 C 16.906pm0.013 000000 16.373pm0.012 000000 15.854pm0.014 000000 15.604pm0.018 000000       pm                pm                pm          
SDSS J232657.36-011557.7  J232657.36-011557.7                                                                             22.58pm0.04  21.28pm0.04  19.56pm0.04  18.78pm0.03  18.40pm0.03 24.427pm1.130 020000008020501 23.170pm0.249 000000000000001 21.279pm0.063 010004010000000 19.625pm0.023 000004010008000 18.689pm0.041 000004010008000       pm                  pm                  pm                  pm                  pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J232814.91+001017.6 J232814.90+001017.8 J232814.91+001017.6 J23281488+0010180 J232814.89+001017.8 J232814.8+001018  20.78pm0.04  19.63pm0.04  18.26pm0.03  17.65pm0.03  17.38pm0.03 23.174pm0.347 000000008008501 21.174pm0.033 000004018008000 19.765pm0.017 010004010008000 18.388pm0.009 000000010808000 17.597pm0.016 000004018008000 15.248pm0.044 24.90 15.029pm0.080 13.60 12.291pm       0.70  8.497pm       1.20 16.363pm0.103 A 15.502pm0.103 A 15.357pm0.158 C 16.744pm0.011 000000 16.210pm0.011 000000 15.567pm0.013 000000 15.309pm0.016 000000 17.803pm0.160 100 16.117pm0.190 100       pm          
WISEA J232843.05+004453.1 J232843.05+004453.4 J232843.05+004453.1 J23284305+0044534 J232843.06+004453.3 J232843.0+004453  19.62pm0.04  18.38pm0.03  17.05pm0.03  16.40pm0.03  16.10pm0.03 22.126pm0.188 00000401880c200 19.920pm0.016 000000010008000 18.419pm0.008 010000010008000 17.036pm0.006 000000010008000 16.310pm0.008 000000011008000 13.919pm0.025 42.60 13.754pm0.035 31.00 11.881pm       0.90  8.687pm       0.40 14.914pm0.035 A 14.285pm0.049 A 14.179pm0.053 A 15.404pm0.005 000000 14.831pm0.004 000000 14.363pm0.005 000000       pm      000000 16.287pm0.070 100 14.913pm0.140 100 13.686pm0.220 100 
WISEA J232853.08-012652.7 J232853.11-012651.8 J232853.08-012652.7                                                         22.52pm0.05  21.27pm0.04  19.63pm0.04  18.91pm0.04  18.55pm0.04 22.711pm0.373 000400018008211 22.859pm0.156 000000010808110 21.241pm0.057 010004010808010 19.720pm0.027 000004010008010 18.917pm0.047 000004018029010 16.130pm0.065 16.80 15.870pm0.168  6.50 11.771pm       1.50  8.843pm       0.10       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J232907.11+002651.3 J232907.13+002651.5 J232907.11+002651.3 J23290714+0026515 J232907.12+002651.5 J232907.1+002652  20.50pm0.05  19.27pm0.04  17.75pm0.04  17.05pm0.04  16.71pm0.03 22.994pm0.296 000400012028011 20.958pm0.029 000004012008010 19.399pm0.013 010000012008010 17.841pm0.008 000000012008010 16.994pm0.011 000000012008010 14.459pm0.030 35.90 14.282pm0.053 20.40 12.448pm      -2.00  8.820pm       0.30 15.548pm0.059 A 14.985pm0.065 A 14.505pm0.074 A 16.057pm0.007 000000 15.475pm0.005 000000 14.925pm0.007 000000 14.638pm0.008 000000 16.974pm0.120 100 15.568pm0.190 100       pm          
SDSS J233025.02-004724.8  J233025.02-004724.8                     J23302503-0047247 J233025.03-004724.7                   19.51pm0.04  18.52pm0.04  17.87pm0.03  17.53pm0.03  17.35pm0.03 22.235pm0.181 000004018808110 19.868pm0.015 000000010008010 18.658pm0.009 010000010008010 17.995pm0.008 000000010008010 17.518pm0.014 000000018029010       pm                  pm                  pm                  pm            16.129pm0.093 A 15.562pm0.120 B 15.246pm0.175 C 16.723pm0.012 000000 16.288pm0.012 000000 15.671pm0.011 000000 15.507pm0.018 000000       pm                pm                pm          
WISEA J233044.27-014120.5 J233044.28-014120.4 J233044.27-014120.5                                                         21.89pm0.04  20.66pm0.04  19.15pm0.03  18.44pm0.03  18.12pm0.03 22.729pm0.393 000000008808001 22.253pm0.087 000004010008000 20.778pm0.045 010000010008000 19.204pm0.019 000000010008200 18.368pm0.027 000004018008000 15.982pm0.059 18.30 15.558pm0.126  8.60 12.562pm      -0.50  8.349pm       1.30       pm              pm              pm              pm      000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J233111.32+005222.3 J233111.33+005222.5 J233111.32+005222.3 J23311134+0052226 J233111.33+005222.5 J233111.3+005222  19.84pm0.04  18.57pm0.04  17.19pm0.03  16.54pm0.03  16.26pm0.03 22.660pm0.253 000000009008001 20.161pm0.017 000004010008000 18.617pm0.009 010000010008000 17.224pm0.006 000004010008000 16.483pm0.008 000000010008000 14.098pm0.028 38.80 13.890pm0.041 26.80 11.806pm       1.70  8.585pm       0.30 15.116pm0.047 A 14.472pm0.056 A 14.224pm0.056 A 15.575pm0.005 000000 15.043pm0.004 000000 14.505pm0.006 000000 14.211pm0.007 000000 16.519pm0.080 100 15.046pm0.150 100       pm          
WISEA J233122.46-011143.8 J233122.47-011143.6 J233122.46-011143.8 J23312245-0111431 J233122.46-011143.5 J233122.4-011142  22.31pm0.04  20.96pm0.04  19.18pm0.03  18.35pm0.03  17.95pm0.03 24.486pm0.750 020000008800101 22.834pm0.148 000000010804000 20.973pm0.040 010004010000000 19.232pm0.016 000004010008000 18.243pm0.024 000004018008000 15.705pm0.050 21.90 15.571pm0.137  7.90 12.398pm      -0.30  8.889pm      -1.00 16.572pm0.118 B 16.097pm0.207 C 15.202pm      U 17.290pm0.016 000000 16.649pm0.015 000000 16.162pm0.015 000000 15.799pm0.021 000000 18.295pm0.200 100       pm                pm          
WISEA J233154.44-001221.9 J233154.43-001221.7 J233154.44-001221.9 J23315443-0012214 J233154.43-001221.7                   20.67pm0.04  19.49pm0.04  18.13pm0.03  17.51pm0.03  17.23pm0.03 22.729pm0.292 000000008008501 21.018pm0.031 000004010808000 19.613pm0.016 010004010008000 18.223pm0.009 000000010008000 17.440pm0.015 000004010008000 15.203pm0.039 27.80 14.945pm0.073 14.90 12.106pm       1.20  8.264pm       1.40 16.078pm0.073 A 15.418pm0.111 B 15.174pm0.177 C 16.588pm0.010 000000 16.044pm0.008 000000 15.589pm0.012 000000 15.311pm0.014 000000       pm                pm                pm          
WISEA J233223.32+000229.1 J233223.30+000229.0 J233223.32+000229.1 J23322327+0002291 J233223.30+000229.0                   22.12pm0.05  20.81pm0.04  18.94pm0.04  18.06pm0.04  17.70pm0.04 23.947pm0.573 020800008020001 22.594pm0.101 000004010000000 21.039pm0.040 010004010000000 19.113pm0.014 000004010000000 17.994pm0.020 000004010000000 15.231pm0.038 28.50 15.045pm0.082 13.20 11.833pm       1.20  8.846pm      -0.60 16.490pm0.119 B 15.742pm0.134 B 15.473pm0.205 C 16.959pm0.014 000000 16.353pm0.011 000000 15.808pm0.015 000000 15.455pm0.017 000000       pm                pm                pm          
WISEA J233250.57-003237.3 J233250.58-003237.4 J233250.57-003237.3                   J233250.58-003237.4                   22.90pm0.05  21.57pm0.04  19.82pm0.03  19.03pm0.03  18.68pm0.03 26.334pm0.421 020000008800101 23.451pm0.256 000000008800101 21.608pm0.072 010004010800200 19.838pm0.024 000004010000000 18.870pm0.036 000004018008000 16.302pm0.072 15.10 16.461pm       1.70 12.366pm       0.00  8.398pm       1.00       pm              pm              pm        17.990pm0.028 000000       pm      000000       pm      000000       pm      000000       pm                pm                pm          
WISEA J233421.44-001002.2 J233421.45-001002.0 J233421.44-001002.2 J23342145-0010020 J233421.45-001002.1 J233421.4-001001  20.31pm0.04  19.18pm0.04  17.86pm0.04  17.25pm0.03  16.95pm0.03 23.550pm0.531 020000008008501 20.617pm0.024 000004010008000 19.238pm0.013 010000010008000 17.893pm0.008 000000010008000 17.162pm0.012 000000018008000 14.827pm0.034 32.40 14.751pm0.065 16.60 12.552pm      -1.10  8.946pm       0.20 15.816pm0.061 A 15.095pm0.081 A 14.998pm0.124 B 16.266pm0.009 000000 15.772pm0.009 000000 15.231pm0.009 000000 14.960pm0.011 000000 17.089pm0.100 100 15.713pm0.180  99       pm          
WISEA J233433.77-004513.6 J233433.77-004513.6 J233433.77-004513.6 J23343377-0045136 J233433.78-004513.5 J233433.7-004513  21.11pm0.04  19.87pm0.04  18.23pm0.03  17.45pm0.03  17.06pm0.03 24.784pm0.705 040000002800111 21.558pm0.049 000004012008010 19.984pm0.020 010004012000010 18.318pm0.009 000000012008010 17.318pm0.012 000000012000010 14.623pm0.032 34.00 14.427pm0.053 20.60 12.151pm       0.40  8.739pm       0.20 15.841pm0.057 A 15.250pm0.075 A 14.852pm0.108 A 16.440pm0.009 000000 15.810pm0.008 000000 15.148pm0.007 000000 14.827pm0.011 000000 17.515pm0.130 100 15.632pm0.180 100       pm          
WISEA J233440.36-003853.0 J233440.37-003852.9 J233440.36-003853.0                   J233440.36-003852.9                   23.81pm0.08  22.62pm0.04  20.74pm0.03  19.86pm0.03  19.44pm0.04 23.988pm0.729 020000008800101 24.428pm0.522 020000008800101 22.525pm0.175 010004010000000 20.775pm0.055 000004010000000 19.448pm0.063 000004018000000 17.039pm0.124  8.70 16.907pm       0.80 12.500pm      -0.50  8.841pm       0.60       pm              pm              pm        18.829pm0.061 000000 18.155pm0.063 000040 17.561pm0.056 000000 17.337pm0.100 000000       pm                pm                pm          

